Influence of Different Subgrid Scale Models in LES of Supersonic Jet Flows

Current design constraints have encouraged the studies of aeroacoustics fields around compressible jet flows. The present work addresses the numerical study of subgrid scale modeling for unsteady turbulent jet flows as a preliminary step for future aeroacoustic analyses of main engine rocket plumes. An in-house large eddy simulation (LES) tool is developed in order to reproduce high fidelity results of compressible jet flows. In the present study, perfectly expanded jets are considered because the authors want to emphasize the effects of the jet mixing phenomena. The large eddy simulation formulation is written using the finite difference approach, with an explicit time integration and using a second order spatial discretization. The energy equation is carefully discretized in order to model the energy equation of the filtered Navier-Stokes formulation. The classical Smagorinsky model, the dynamic Smagorinsky model and the Vreman models are the chosen subgrid scale closures for the present work. Numerical simulations of perfectly expanded jets are performed and compared with the literature in order to validate and compare the performance of each subgrid closure in the solver.

==> pics/Mendez-exp.csv <==
0.0011795543905636112, 1.231196860693263
0.002359108781127035, 1.0624591236102026
0.0023591087811269686, 0.8937213865271416
0.005897771952817749, 0.819162851536952
0.02948885976408908, 0.7446043165467624
0.0790301441677588, 0.7053629823413994
0.1403669724770642, 0.6661216481360359
0.25832241153342067, 0.607259646827992
0.3833551769331587, 0.5680183126226286
0.515465268676278, 0.536625245258338
0.6782437745740499, 0.4856115107913661
0.7844036697247708, 0.4581425768476115
0.8646133682830933, 0.4189012426422487
0.8905635648754918, 0.36003924133420395
0.8882044560943646, 0.2697841726618695
0.8870249017038018, 0.13243950294309892
0.888204456094365, 0.014715500327009856
0.8929226736566189, -0.09908436886854277
0.8929226736566191, -0.2128842380640954
0.897640891218873, -0.3031393067364303
0.876408912188729, -0.3698495748855475
0.7938401048492794, -0.4130150425114465
0.6452162516382702, -0.4581425768476137
0.4470511140235912, -0.5111183780248532
0.3243774574049804, -0.5464355788096799
0.2559633027522937, -0.5817527795945069
0.12149410222804724, -0.644538914323087
0.06487549148099607, -0.6759319816873773
0.02477064220183481, -0.7230215827338129
0.005897771952817842, -0.766187050359712
0.004718217562254193, -0.8250490516677564
0.0047182175622542755, -0.9192282537606274
0.0047182175622542625, -1.1193590582079789
0.0035386631716907333, -1.2410071942446042


==> pics/Mendez_S1.csv <==
0.007077326343381209, 1.486265533028123
0.007077326343381098, 1.317527795945062
0.007077326343381206, 1.1409417920209282
0.007077326343381168, 1.0035971223021583
0.010615989515072, 0.9211903204708958
0.022411533420707723, 0.8309352517985609
0.05543905635648744, 0.7681491170699801
0.1332896461336827, 0.701438848920863
0.2300131061598953, 0.6425768476128182
0.31965923984272615, 0.5954872465663823
0.4305373525557013, 0.5523217789404833
0.531979030144168, 0.5130804447351203
0.6145478374836175, 0.4856115107913659
0.7442988204456098, 0.43852190974493044
0.819790301441678, 0.39928057553956675
0.8693315858453475, 0.36003924133420395
0.8952817824377461, 0.30902550686723185
0.897640891218873, 0.23446697187704268
0.9023591087811276, 0.1363636363636349
0.9000000000000002, -0.16579463701765995
0.8964613368283094, -0.25604970568999463
0.8905635648754919, -0.3227599738391118
0.8646133682830933, -0.36592544146501127
0.8009174311926609, -0.4130150425114463
0.7089121887287027, -0.4522563767168093
0.6121887287024904, -0.4875735775016359
0.47064220183486244, -0.5385873119686077
0.37391874180865015, -0.5778286461739703
0.2819134993446922, -0.6209941137998696
0.19462647444298825, -0.6602354480052325
0.12149410222804724, -0.7073250490516676
0.06487549148099601, -0.7583387835186395
0.027129750982962008, -0.8132766514061477
0.010615989515072073, -0.8839110529758009
0.007077326343381311, -0.9663178548070632
0.00707732634338132, -1.044800523217789
0.005897771952817849, -1.131131458469588
0.0058977719528178416, -1.229234793982995
0.0070773263433813694, -1.3234139960758664
0.007077326343381364, -1.474493132766513


==> pics/performance.dat <==
1.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00
2.00  96.860  101.51  132.19  120.32  101.50  107.05  114.19  106.98  95.730  115.96  100.00
5.00  95.350  86.760  100.43  94.370  98.190  74.060  98.320  108.81  89.650  99.050  100.00
8.00  98.230  114.06  131.39  107.90  114.05  93.270  104.91  121.63  82.310  106.00  100.00
10.0  81.650  92.650  120.21  100.23  92.570  86.480  95.990  97.260  75.760  97.680  100.00
15.0  75.640  77.500  126.65  86.910  77.020  72.550  83.980  135.16  65.590  83.470  100.00
20.0  59.990  70.770  103.23  77.010  70.640  65.280  71.180  101.52  53.300  71.430  100.00
40.0  27.380  38.080  59.370  39.050  37.920  35.540  35.360  57.100  25.930  38.200  100.00


==> pics/performance_nx.dat <==
TITLE ="SCALABILITY"
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 1" I=7 F="POINT"
5    27.4
10   60.0
13   75.6
20   81.6
25   98.2
40   95.3
100  96.9
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 2" I=7 F="POINT"
10   38.1
20   70.8
26   77.5
40   92.6
50   114 
80   86.8
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 3" I=7 F="POINT"
20   59.4
40   103 
53   126 
80   121 
100  131 
160  100 
400  132 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 4" I=7 F="POINT"
10   39.0
20   77.0
26   86.9
40   100 
50   108 
80   94.4
200  120 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 5" I=7 F="POINT"
10   37.9
20   70.6
26   77.0
40   92.6
50   114 
80   98.2
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 6" I=7 F="POINT"
10   35.5
20   65.3
26   72.5
40   86.5
50   93.3
80   74.1
200  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 7" I=7 F="POINT"
10   35.4
20   71.1
26   84.0
40   96.0
50   105 
80   98.3
200  115 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 8" I=7 F="POINT"
20   57.1
40   101 
53   135 
80   97.3
100  122 
160  109 
400  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 9" I=7 F="POINT"
5    25.9
10   53.0
13   65.6
20   75.8
25   82.3
40   89.6
100  95.7
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 10" I=7 F="POINT"
5    38.2
10   71.5
13   83.5
20   97.7
25   106
40   99.0
100  112


==> sources/hpc/data/performance.dat <==
1.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00
2.00  96.860  101.51  132.19  120.32  101.50  107.05  114.19  106.98  95.730  115.96  100.00
5.00  95.350  86.760  100.43  94.370  98.190  74.060  98.320  108.81  89.650  99.050  100.00
8.00  98.230  114.06  131.39  107.90  114.05  93.270  104.91  121.63  82.310  106.00  100.00
10.0  81.650  92.650  120.21  100.23  92.570  86.480  95.990  97.260  75.760  97.680  100.00
15.0  75.640  77.500  126.65  86.910  77.020  72.550  83.980  135.16  65.590  83.470  100.00
20.0  59.990  70.770  103.23  77.010  70.640  65.280  71.180  101.52  53.300  71.430  100.00
40.0  27.380  38.080  59.370  39.050  37.920  35.540  35.360  57.100  25.930  38.200  100.00


==> sources/hpc/data/performance_nx.dat <==
TITLE ="SCALABILITY"
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 1" I=7 F="POINT"
5    27.4
10   60.0
13   75.6
20   81.6
25   98.2
40   95.3
100  96.9
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 2" I=7 F="POINT"
10   38.1
20   70.8
26   77.5
40   92.6
50   114 
80   86.8
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 3" I=7 F="POINT"
20   59.4
40   103 
53   126 
80   121 
100  131 
160  100 
400  132 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 4" I=7 F="POINT"
10   39.0
20   77.0
26   86.9
40   100 
50   108 
80   94.4
200  120 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 5" I=7 F="POINT"
10   37.9
20   70.6
26   77.0
40   92.6
50   114 
80   98.2
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 6" I=7 F="POINT"
10   35.5
20   65.3
26   72.5
40   86.5
50   93.3
80   74.1
200  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 7" I=7 F="POINT"
10   35.4
20   71.1
26   84.0
40   96.0
50   105 
80   98.3
200  115 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 8" I=7 F="POINT"
20   57.1
40   101 
53   135 
80   97.3
100  122 
160  109 
400  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 9" I=7 F="POINT"
5    25.9
10   53.0
13   65.6
20   75.8
25   82.3
40   89.6
100  95.7
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 10" I=7 F="POINT"
5    38.2
10   71.5
13   83.5
20   97.7
25   106
40   99.0
100  112


==> sources/numerical/pics/Mendez-exp.csv <==
0.0011795543905636112, 1.231196860693263
0.002359108781127035, 1.0624591236102026
0.0023591087811269686, 0.8937213865271416
0.005897771952817749, 0.819162851536952
0.02948885976408908, 0.7446043165467624
0.0790301441677588, 0.7053629823413994
0.1403669724770642, 0.6661216481360359
0.25832241153342067, 0.607259646827992
0.3833551769331587, 0.5680183126226286
0.515465268676278, 0.536625245258338
0.6782437745740499, 0.4856115107913661
0.7844036697247708, 0.4581425768476115
0.8646133682830933, 0.4189012426422487
0.8905635648754918, 0.36003924133420395
0.8882044560943646, 0.2697841726618695
0.8870249017038018, 0.13243950294309892
0.888204456094365, 0.014715500327009856
0.8929226736566189, -0.09908436886854277
0.8929226736566191, -0.2128842380640954
0.897640891218873, -0.3031393067364303
0.876408912188729, -0.3698495748855475
0.7938401048492794, -0.4130150425114465
0.6452162516382702, -0.4581425768476137
0.4470511140235912, -0.5111183780248532
0.3243774574049804, -0.5464355788096799
0.2559633027522937, -0.5817527795945069
0.12149410222804724, -0.644538914323087
0.06487549148099607, -0.6759319816873773
0.02477064220183481, -0.7230215827338129
0.005897771952817842, -0.766187050359712
0.004718217562254193, -0.8250490516677564
0.0047182175622542755, -0.9192282537606274
0.0047182175622542625, -1.1193590582079789
0.0035386631716907333, -1.2410071942446042


==> sources/numerical/pics/Mendez_S1.csv <==
0.007077326343381209, 1.486265533028123
0.007077326343381098, 1.317527795945062
0.007077326343381206, 1.1409417920209282
0.007077326343381168, 1.0035971223021583
0.010615989515072, 0.9211903204708958
0.022411533420707723, 0.8309352517985609
0.05543905635648744, 0.7681491170699801
0.1332896461336827, 0.701438848920863
0.2300131061598953, 0.6425768476128182
0.31965923984272615, 0.5954872465663823
0.4305373525557013, 0.5523217789404833
0.531979030144168, 0.5130804447351203
0.6145478374836175, 0.4856115107913659
0.7442988204456098, 0.43852190974493044
0.819790301441678, 0.39928057553956675
0.8693315858453475, 0.36003924133420395
0.8952817824377461, 0.30902550686723185
0.897640891218873, 0.23446697187704268
0.9023591087811276, 0.1363636363636349
0.9000000000000002, -0.16579463701765995
0.8964613368283094, -0.25604970568999463
0.8905635648754919, -0.3227599738391118
0.8646133682830933, -0.36592544146501127
0.8009174311926609, -0.4130150425114463
0.7089121887287027, -0.4522563767168093
0.6121887287024904, -0.4875735775016359
0.47064220183486244, -0.5385873119686077
0.37391874180865015, -0.5778286461739703
0.2819134993446922, -0.6209941137998696
0.19462647444298825, -0.6602354480052325
0.12149410222804724, -0.7073250490516676
0.06487549148099601, -0.7583387835186395
0.027129750982962008, -0.8132766514061477
0.010615989515072073, -0.8839110529758009
0.007077326343381311, -0.9663178548070632
0.00707732634338132, -1.044800523217789
0.005897771952817849, -1.131131458469588
0.0058977719528178416, -1.229234793982995
0.0070773263433813694, -1.3234139960758664
0.007077326343381364, -1.474493132766513


==> sources/numerical/pics/performance.dat <==
1.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00  100.00
2.00  96.860  101.51  132.19  120.32  101.50  107.05  114.19  106.98  95.730  115.96  100.00
5.00  95.350  86.760  100.43  94.370  98.190  74.060  98.320  108.81  89.650  99.050  100.00
8.00  98.230  114.06  131.39  107.90  114.05  93.270  104.91  121.63  82.310  106.00  100.00
10.0  81.650  92.650  120.21  100.23  92.570  86.480  95.990  97.260  75.760  97.680  100.00
15.0  75.640  77.500  126.65  86.910  77.020  72.550  83.980  135.16  65.590  83.470  100.00
20.0  59.990  70.770  103.23  77.010  70.640  65.280  71.180  101.52  53.300  71.430  100.00
40.0  27.380  38.080  59.370  39.050  37.920  35.540  35.360  57.100  25.930  38.200  100.00


==> sources/numerical/pics/performance_nx.dat <==
TITLE ="SCALABILITY"
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 1" I=7 F="POINT"
5    27.4
10   60.0
13   75.6
20   81.6
25   98.2
40   95.3
100  96.9
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 2" I=7 F="POINT"
10   38.1
20   70.8
26   77.5
40   92.6
50   114 
80   86.8
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 3" I=7 F="POINT"
20   59.4
40   103 
53   126 
80   121 
100  131 
160  100 
400  132 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 4" I=7 F="POINT"
10   39.0
20   77.0
26   86.9
40   100 
50   108 
80   94.4
200  120 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 5" I=7 F="POINT"
10   37.9
20   70.6
26   77.0
40   92.6
50   114 
80   98.2
200  101 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 6" I=7 F="POINT"
10   35.5
20   65.3
26   72.5
40   86.5
50   93.3
80   74.1
200  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 7" I=7 F="POINT"
10   35.4
20   71.1
26   84.0
40   96.0
50   105 
80   98.3
200  115 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 8" I=7 F="POINT"
20   57.1
40   101 
53   135 
80   97.3
100  122 
160  109 
400  107 
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 9" I=7 F="POINT"
5    25.9
10   53.0
13   65.6
20   75.8
25   82.3
40   89.6
100  95.7
VARIABLES="NX" "PERFORMANCE"
ZONE T="CASE 10" I=7 F="POINT"
5    38.2
10   71.5
13   83.5
20   97.7
25   106
40   99.0
100  112


==> sources/results/pictures/profile-ref/mendez_profiles/a1_dash.dat <==
0.007168458781362075, -1.4386546636659165
0.007168458781362075, -1.3437709427356843
0.007168458781362075, -1.2656314078519633
0.0053763440860212786, -1.2153938484621158
0.007168458781362075, -1.1428407101775444
0.007168458781362075, -1.0479569892473122
0.010752688172043001, -0.9698274568642162
0.010752688172043001, -0.9084321080270068
0.014336917562723928, -0.8693723430857712
0.021505376344086224, -0.835903975993999
0.032258064516129004, -0.8080270067516881
0.05017921146953408, -0.7857514378594646
0.06810035842293893, -0.7634758689672418
0.08602150537634401, -0.7467816954238562
0.10752688172043023, -0.7300975243810952
0.12903225806451624, -0.7134133533383347
0.15053763440860202, -0.7023105776444112
0.17204301075268824, -0.6856264066016506
0.19354838709677424, -0.6745236309077272
0.21863799283154117, -0.6634308577144292
0.23655913978494647, -0.6523180795198802
0.25806451612903203, -0.6412153038259567
0.2795698924731185, -0.6301125281320332
0.3010752688172045, -0.6245911477869472
0.31899641577060933, -0.6134783695923982
0.3333333333333335, -0.6079369842460616
0.35125448028673834, -0.6024056014003505
0.36917562724014363, -0.596874218554639
0.38351254480286734, -0.5857514378594657
0.40143369175627264, -0.5858014503625912
0.41577060931899634, -0.5802600650162546
0.43369175627240164, -0.5691472868217056
0.4516129032258065, -0.5636159039759945
0.46953405017921135, -0.56366591647912
0.48745519713261665, -0.5525531382845714
0.5089605734767026, -0.5470317579394854
0.5376344086021505, -0.5359489872468122
0.559139784946237, -0.5248462115528882
0.5842293906810037, -0.5193348337084274
0.6093189964157704, -0.5138234558639665
0.6344086021505375, -0.5083120780195056
0.6594982078853047, -0.49721930482620724
0.6845878136200718, -0.4917079269817459
0.709677419354839, -0.48061515378844755
0.731182795698925, -0.46951237809452406
0.752688172043011, -0.46957239309827514
0.7777777777777781, -0.45289822455614015
0.795698924731183, -0.44736684171042773
0.827956989247312, -0.43629407351838
0.8673835125448028, -0.42524131032758294
0.8996415770609318, -0.4085871467866973
0.924731182795699, -0.3974943735933989
0.9498207885304661, -0.3808202050512639
0.9641577060931898, -0.36411602900725226
0.9856630824372759, -0.3362690672668176
1, -0.3028207051762948
1, -0.26933233308327154
1, -0.24700675168792285
1, -0.19677419354838754
1, -0.1688672168042018
1, 0.1771792948237052
0.9964157706093193, 0.21067766941735355
0.9964157706093193, 0.25532883220805136
0.9964157706093193, 0.28323580895223754
0.9928315412186381, 0.3223155788947232
0.9820788530465951, 0.3446711677919474
0.956989247311828, 0.3670667666916725
0.9426523297491043, 0.37826956739184725
0.9211469534050183, 0.39507376844210995
0.8960573476702511, 0.4063065766441607
0.8745519713261651, 0.4119479869967486
0.8566308243727598, 0.4231607901975487
0.827956989247312, 0.4288222055513875
0.8100358422939071, 0.44561640410102465
0.7885304659498207, 0.44567641910477573
0.7670250896057347, 0.45689922480620115
0.7383512544802868, 0.468142035508877
0.7204301075268815, 0.46819204801200276
0.698924731182796, 0.47941485371342796
0.6810035842293907, 0.49062765691422827
0.6523297491039428, 0.49628907226806684
0.6344086021505375, 0.5019204801200297
0.6093189964157704, 0.5019904976244058
0.591397849462366, 0.5076219054763687
0.5663082437275988, 0.5188547136784194
0.5483870967741935, 0.5300675168792195
0.5161290322580645, 0.5357389347336832
0.5017921146953404, 0.5413603400850211
0.4767025089605732, 0.5525931482870716
0.4587813620071688, 0.5582245561390347
0.4193548387096775, 0.5694973743435856
0.3870967741935485, 0.5863315828957238
0.36917562724014363, 0.5975443860965242
0.3440860215053765, 0.6031957989497372
0.32616487455197163, 0.6088272068017004
0.29749103942652333, 0.6256514128532134
0.2795698924731185, 0.6257014253563391
0.2616487455197136, 0.6424956239059765
0.24014336917562717, 0.6481370342585646
0.21505376344086047, 0.6593698424606149
0.19354838709677424, 0.6705926481620403
0.1684587813620071, 0.6874068517129284
0.1541218637992834, 0.6930282570642661
0.1254480286738353, 0.709852463115779
0.11111111111111116, 0.7154738684671169
0.08243727598566308, 0.7378794698674669
0.06810035842293893, 0.7546636659164794
0.05017921146953408, 0.7882020505126284
0.039426523297490856, 0.8049762440610153
0.028673835125448077, 0.832913228307077
0.014336917562723928, 0.8608602150537636
0.010752688172043001, 0.8999399849962495
0.007168458781362075, 0.9278569642410606
0.007168458781362075, 0.9780895223805954
0.014336917562723928, 1.000395098774694
0.010752688172043001, 1.0450562640660168
0.010752688172043001, 1.0673818454613655
0.007168458781362075, 1.1176244061015257
0.007168458781362075, 1.1399499874968744
0.007168458781362075, 1.1846011502875722
0.007168458781362075, 1.2125081270317581
0.007168458781362075, 1.257159289822456
0.007168458781362075, 1.2794848712178046
0.0053763440860212786, 1.329722430607652
0.014336917562723928, 1.352023005751438
0.010752688172043001, 1.3576144036009006
0.010752688172043001, 1.3966841710427609
0.010752688172043001, 1.424591147786947
0.010752688172043001, 1.4636609152288074
0.007168458781362075, 1.5027406851712932


==> sources/results/pictures/profile-ref/mendez_profiles/a1_line.dat <==
0.007168458781362075, -1.237724431107777
0.0035842293906809264, -1.1930632658164542
0.0035842293906809264, -1.1539934983745939
0.0035842293906809264, -1.103760940235059
0.0035842293906809264, -1.0591097774443612
0.0035842293906809264, -1.025621405351338
0.0035842293906809264, -0.9865516379094776
0.0035842293906809264, -0.953063265816454
0.0035842293906809264, -0.9195748937234312
0.0035842293906809264, -0.8860865216304079
0.0035842293906809264, -0.8525981495373847
0.0035842293906809264, -0.8135283820955239
0.007168458781362075, -0.7800500125031258
0.010752688172043001, -0.7577344336084022
0.017921146953405298, -0.7410102525631403
0.028673835125448077, -0.7242960740185049
0.03584229390680993, -0.7131532883220806
0.04838709677419395, -0.6992348087021751
0.05913978494623784, -0.6908927231807942
0.07347670250896288, -0.6797699424856192
0.04659498207885315, -0.7020205051262813
0.08781362007168503, -0.6686471617904477
0.09856630824372892, -0.6630957739434851
0.1129032258064524, -0.6547636909227306
0.12724014336917766, -0.6464316079019743
0.14157706093190292, -0.6408902225556377
0.10394265232974931, -0.6603200800200049
0.1541218637992834, -0.6353438359589902
0.17204301075268824, -0.6242310577644417
0.19354838709677424, -0.6187096774193548
0.21146953405017932, -0.6131782945736437
0.23655913978494647, -0.6020855213803453
0.25806451612903203, -0.5909827456864218
0.2831541218637992, -0.5798899724931235
0.3046594982078852, -0.574368592148037
0.32616487455197163, -0.563265816454114
0.3548387096774195, -0.5521830457614407
0.38351254480286734, -0.546681670417605
0.41577060931899634, -0.5356089022255568
0.44444444444444464, -0.5245261315328835
0.4731182795698925, -0.5190247561890478
0.4946236559139785, -0.5135033758439613
0.5161290322580645, -0.5079819954988753
0.5412186379928317, -0.5080520130032515
0.5663082437275988, -0.49695923980995316
0.5878136200716848, -0.4914378594648663
0.6093189964157704, -0.49149787446861737
0.6344086021505375, -0.4859864966241565
0.6630824372759858, -0.4749037259314832
0.6917562724014337, -0.46940235058764745
0.7168458781362008, -0.4638909727431866
0.741935483870968, -0.45279819954988865
0.763440860215054, -0.44727681920480133
0.7885304659498207, -0.44176544136034046
0.817204301075269, -0.4362640660165047
0.8458781362007168, -0.42518129532383186
0.8745519713261651, -0.41967991997999565
0.903225806451613, -0.4085971492873224
0.9318996415770608, -0.3975143785946491
0.956989247311828, -0.39200300075018824
0.978494623655914, -0.3753188297074277
0.989247311827957, -0.35302325581395433
0.9964157706093193, -0.32513628407101836
0.9964157706093193, -0.29164791197799556
0.9964157706093193, -0.26374093523380937
0.9928315412186381, -0.23582395598899764
0.9928315412186381, -0.20233558389597484
0.9928315412186381, -0.1688472118029516
0.9910394265232978, -0.12977244311077873
0.9874551971326166, -0.09069267316829288
0.989247311827957, -0.029302325581396005
0.989247311827957, 0.03209302325581298
0.989247311827957, 0.09348837209302241
0.9856630824372759, 0.13814953738434532
0.9856630824372759, 0.1939634908727177
0.9856630824372759, 0.24419604901225256
0.989247311827957, 0.2999999999999994
0.9928315412186381, 0.3558039509877462
0.9749103942652333, 0.40050512628156953
0.9426523297491043, 0.42292073018254484
0.903225806451613, 0.4397749437359333
0.8566308243727598, 0.4566491622905722
0.806451612903226, 0.4679519879969991
0.7491039426523298, 0.4792748187046756
0.6917562724014337, 0.5017604401100271
0.6344086021505375, 0.5130832708177042
0.5878136200716848, 0.5299574893723427
0.5376344086021505, 0.5412603150787696
0.5017921146953404, 0.5525231307826954
0.4731182795698925, 0.558184546136534
0.4301075268817205, 0.5694673668417103
0.40143369175627264, 0.5751287821955489
0.36200716845878134, 0.5919829957489371
0.32974910394265233, 0.5976544136034008
0.2939068100358426, 0.6033358339584896
0.2616487455197136, 0.6145886471617903
0.23297491039426532, 0.6314128532133032
0.19713261648745517, 0.6482570642660666
0.16129032258064524, 0.6651012753188299
0.12903225806451624, 0.6819354838709679
0.08960573476702516, 0.6987896974243559
0.057347670250896154, 0.726786696674169
0.017921146953405298, 0.7659664916229056
0.03584229390680993, 0.7435908977244312
0.010752688172043001, 0.7938934733683425
0.0716845878136203, 0.7155838959739937
0.10752688172043023, 0.6931582895723931
0.007168458781362075, 0.8273918479619906
0.0035842293906809264, 0.8664716179044762
0, 0.9055513878469619
0, 0.9418304576144034
0, 0.9892723180795193
0, 1.0255513878469606
0, 1.0674118529632393
0, 0.9334583645911478
0, 1.1120630157539386
0, 1.1511327831957991
0, 1.1902025506376597
0, 1.2404351087771945


==> sources/results/pictures/profile-ref/mendez_profiles/a2_dash.dat <==
0.007168458781362075, -1.237724431107777
0.0035842293906809264, -1.1930632658164542
0.0035842293906809264, -1.1539934983745939
0.0035842293906809264, -1.103760940235059
0.0035842293906809264, -1.0591097774443612
0.0035842293906809264, -1.025621405351338
0.0035842293906809264, -0.9865516379094776
0.0035842293906809264, -0.953063265816454
0.0035842293906809264, -0.9195748937234312
0.0035842293906809264, -0.8860865216304079
0.0035842293906809264, -0.8525981495373847
0.0035842293906809264, -0.8135283820955239
0.007168458781362075, -0.7800500125031258
0.010752688172043001, -0.7577344336084022
0.017921146953405298, -0.7410102525631403
0.028673835125448077, -0.7242960740185049
0.03584229390680993, -0.7131532883220806
0.04838709677419395, -0.6992348087021751
0.05913978494623784, -0.6908927231807942
0.07347670250896288, -0.6797699424856192
0.04659498207885315, -0.7020205051262813
0.08781362007168503, -0.6686471617904477
0.09856630824372892, -0.6630957739434851
0.1129032258064524, -0.6547636909227306
0.12724014336917766, -0.6464316079019743
0.14157706093190292, -0.6408902225556377
0.10394265232974931, -0.6603200800200049
0.1541218637992834, -0.6353438359589902
0.17204301075268824, -0.6242310577644417
0.19354838709677424, -0.6187096774193548
0.21146953405017932, -0.6131782945736437
0.23655913978494647, -0.6020855213803453
0.25806451612903203, -0.5909827456864218
0.2831541218637992, -0.5798899724931235
0.3046594982078852, -0.574368592148037
0.32616487455197163, -0.563265816454114
0.3548387096774195, -0.5521830457614407
0.38351254480286734, -0.546681670417605
0.41577060931899634, -0.5356089022255568
0.44444444444444464, -0.5245261315328835
0.4731182795698925, -0.5190247561890478
0.4946236559139785, -0.5135033758439613
0.5161290322580645, -0.5079819954988753
0.5412186379928317, -0.5080520130032515
0.5663082437275988, -0.49695923980995316
0.5878136200716848, -0.4914378594648663
0.6093189964157704, -0.49149787446861737
0.6344086021505375, -0.4859864966241565
0.6630824372759858, -0.4749037259314832
0.6917562724014337, -0.46940235058764745
0.7168458781362008, -0.4638909727431866
0.741935483870968, -0.45279819954988865
0.763440860215054, -0.44727681920480133
0.7885304659498207, -0.44176544136034046
0.817204301075269, -0.4362640660165047
0.8458781362007168, -0.42518129532383186
0.8745519713261651, -0.41967991997999565
0.903225806451613, -0.4085971492873224
0.9318996415770608, -0.3975143785946491
0.956989247311828, -0.39200300075018824
0.978494623655914, -0.3753188297074277
0.989247311827957, -0.35302325581395433
0.9964157706093193, -0.32513628407101836
0.9964157706093193, -0.29164791197799556
0.9964157706093193, -0.26374093523380937
0.9928315412186381, -0.23582395598899764
0.9928315412186381, -0.20233558389597484
0.9928315412186381, -0.1688472118029516
0.9910394265232978, -0.12977244311077873
0.9874551971326166, -0.09069267316829288
0.989247311827957, -0.029302325581396005
0.989247311827957, 0.03209302325581298
0.989247311827957, 0.09348837209302241
0.9856630824372759, 0.13814953738434532
0.9856630824372759, 0.1939634908727177
0.9856630824372759, 0.24419604901225256
0.989247311827957, 0.2999999999999994
0.9928315412186381, 0.3558039509877462
0.9749103942652333, 0.40050512628156953
0.9426523297491043, 0.42292073018254484
0.903225806451613, 0.4397749437359333
0.8566308243727598, 0.4566491622905722
0.806451612903226, 0.4679519879969991
0.7491039426523298, 0.4792748187046756
0.6917562724014337, 0.5017604401100271
0.6344086021505375, 0.5130832708177042
0.5878136200716848, 0.5299574893723427
0.5376344086021505, 0.5412603150787696
0.5017921146953404, 0.5525231307826954
0.4731182795698925, 0.558184546136534
0.4301075268817205, 0.5694673668417103
0.40143369175627264, 0.5751287821955489
0.36200716845878134, 0.5919829957489371
0.32974910394265233, 0.5976544136034008
0.2939068100358426, 0.6033358339584896
0.2616487455197136, 0.6145886471617903
0.23297491039426532, 0.6314128532133032
0.19713261648745517, 0.6482570642660666
0.16129032258064524, 0.6651012753188299
0.12903225806451624, 0.6819354838709679
0.08960573476702516, 0.6987896974243559
0.057347670250896154, 0.726786696674169
0.017921146953405298, 0.7659664916229056
0.03584229390680993, 0.7435908977244312
0.010752688172043001, 0.7938934733683425
0.0716845878136203, 0.7155838959739937
0.10752688172043023, 0.6931582895723931
0.007168458781362075, 0.8273918479619906
0.0035842293906809264, 0.8664716179044762
0, 0.9055513878469619
0, 0.9418304576144034
0, 0.9892723180795193
0, 1.0255513878469606
0, 1.0674118529632393
0, 0.9334583645911478
0, 1.1120630157539386
0, 1.1511327831957991
0, 1.1902025506376597
0, 1.2404351087771945


==> sources/results/pictures/profile-ref/mendez_profiles/a2_line.dat <==
0.0035842293906811484, -1.2374301675977657
0.0035842293906811484, -1.2039106145251397
0.0035842293906811484, -1.1536312849162011
0.007168458781361853, -1.1145251396648046
0.007168458781361853, -1.041899441340782
0.017921146953405298, -1.002793296089386
0.032258064516129004, -0.980446927374302
0.043010752688172005, -0.946927374301676
0.057347670250896154, -0.9189944134078218
0.0788530465949826, -0.8854748603351958
0.10035842293906816, -0.8631284916201118
0.1254480286738353, -0.8351955307262573
0.14336917562724016, -0.8128491620111733
0.1577060931899643, -0.7905027932960897
0.17921146953405076, -0.7737430167597767
0.19713261648745517, -0.7569832402234642
0.21505376344086002, -0.7402234636871508
0.23297491039426532, -0.7178770949720672
0.2508960573476706, -0.7011173184357542
0.2724014336917562, -0.6843575418994416
0.29749103942652333, -0.6675977653631291
0.3189964157706098, -0.6564245810055866
0.34050179211469533, -0.6396648044692741
0.36200716845878134, -0.6284916201117321
0.3870967741935485, -0.6173184357541901
0.4086021505376345, -0.6061452513966481
0.4265232974910398, -0.5949720670391065
0.4444444444444442, -0.5726256983240225
0.46953405017921135, -0.5614525139664805
0.4910394265232978, -0.5558659217877095
0.5197132616487457, -0.544692737430168
0.5448028673835124, -0.5279329608938546
0.5734767025089607, -0.511173184357542
0.5985663082437278, -0.5055865921787714
0.6379928315412191, -0.49441340782122944
0.6702508960573481, -0.483240223463687
0.6989247311827964, -0.47206703910614545
0.7204301075268815, -0.4553072625698329
0.7526881720430105, -0.4273743016759779
0.7777777777777781, -0.4162011173184359
0.7956989247311825, -0.4050279329608939
0.8136200716845878, -0.3994413407821229
0.8315412186379931, -0.3938547486033519
0.8458781362007168, -0.38268156424581035
0.8637992831541221, -0.37709497206703935
0.8853046594982081, -0.3659217877094978
0.9032258064516134, -0.34916201117318435
0.9211469534050178, -0.3379888268156428
0.9354838709677424, -0.32122905027932935
0.9498207885304661, -0.3100558659217878
0.9641577060931898, -0.28770949720670425
0.9713261648745521, -0.26536312849162025
0.9820788530465951, -0.23743016759776525
0.9856630824372759, -0.20391061452514014
0.9856630824372759, -0.17039106145251415
0.9820788530465951, -0.1312849162011176
0.9820788530465951, -0.0921787709497206
0.9820788530465951, -0.041899441340782495
0.9820788530465951, 0.03631284916201105
0.9820788530465951, 0.10893854748603315
0.9820788530465951, 0.1983240223463687
0.9820788530465951, 0.22067039106145248
0.9784946236559144, 0.24860335195530703
0.9749103942652328, 0.2765363128491618
0.9641577060931898, 0.2988826815642456
0.9534050179211468, 0.3156424581005586
0.9354838709677424, 0.33240223463687135
0.9139784946236564, 0.34916201117318435
0.8888888888888888, 0.3603351955307261
0.8709677419354844, 0.3770949720670389
0.8494623655913975, 0.3938547486033519
0.8243727598566308, 0.4106145251396647
0.8028673835125448, 0.42178770949720645
0.7777777777777781, 0.43296089385474845
0.7526881720430105, 0.44972067039106123
0.7168458781362008, 0.4608938547486032
0.6953405017921148, 0.4720670391061452
0.6702508960573481, 0.488826815642458
0.6451612903225805, 0.5
0.6236559139784945, 0.5167597765363128
0.591397849462366, 0.5335195530726256
0.548387096774194, 0.5502793296089383
0.5197132616487457, 0.5670391061452513
0.48745519713261665, 0.5782122905027933
0.45161290322580694, 0.6005586592178771
0.41935483870967705, 0.6117318435754189
0.3870967741935485, 0.6284916201117317
0.35842293906810063, 0.6564245810055864
0.3189964157706098, 0.6787709497206702
0.2831541218637996, 0.701117318435754
0.2508960573476706, 0.729050279329609
0.22222222222222232, 0.7513966480446927
0.20071684587813632, 0.7737430167597765
0.17562724014336917, 0.7960893854748603
0.1541218637992836, 0.8128491620111731
0.13261648745519716, 0.8407821229050279
0.10394265232974931, 0.8687150837988826
0.08960573476702516, 0.8966480446927374
0.06810035842293916, 0.930167597765363
0.039426523297490856, 0.9636871508379887
0.021505376344086446, 1.0027932960893855
0.014336917562724594, 1.053072625698324
0.007168458781361853, 1.1089385474860334
0.007168458781361853, 1.1759776536312847
0.007168458781361853, 1.2430167597765363


==> sources/results/pictures/profile-ref/mendez_profiles/a3_dash.dat <==
0.07063197026022305, -1.4594594594594597
0.08550185873605942, -1.3957528957528957
0.09665427509293678, -1.3552123552123554
0.11152416356877326, -1.291505791505792
0.13011152416356875, -1.233590733590734
0.15241635687732336, -1.1756756756756754
0.17472118959107807, -1.1177606177606179
0.18959107806691444, -1.0830115830115834
0.20446096654275092, -1.0482625482625485
0.2193308550185873, -1.0250965250965254
0.23048327137546465, -1.0019305019305018
0.24535315985130113, -0.9671814671814674
0.2602230483271376, -0.9382239382239383
0.27137546468401474, -0.9150579150579152
0.28996282527881034, -0.8918918918918917
0.3048327137546467, -0.8629343629343631
0.3159851301115242, -0.83976833976834
0.33457249070631967, -0.8166023166023169
0.35315985130111527, -0.7876447876447878
0.382899628252788, -0.7413127413127416
0.41635687732341997, -0.6891891891891895
0.44981412639405194, -0.6486486486486487
0.4832713754646839, -0.5965250965250966
0.5241635687732341, -0.5559845559845566
0.5576208178438661, -0.5154440154440159
0.594795539033457, -0.47490347490347506
0.6301115241635687, -0.425675675675675
0.6542750929368027, -0.3996138996138998
0.6840148698884757, -0.35907335907335947
0.7211895910780667, -0.3185328185328187
0.7546468401486986, -0.2779922779922783
0.7918215613382898, -0.2258687258687262
0.8252788104089218, -0.17953667953667996
0.8513011152416355, -0.12162162162162193
0.87360594795539, -0.06370656370656391
0.8847583643122675, 0.005791505791505447
0.87360594795539, 0.0752895752895748
0.8438661710037173, 0.13320463320463283
0.8252788104089218, 0.19111969111969085
0.7918215613382898, 0.24324324324324298
0.7509293680297396, 0.28957528957528944
0.7174721189591077, 0.31853281853281823
0.6765799256505575, 0.37065637065637036
0.6468401486988847, 0.40540540540540504
0.6096654275092935, 0.4459459459459456
0.5724907063197026, 0.49227799227799207
0.5353159851301114, 0.5328185328185324
0.5167286245353159, 0.5559845559845555
0.4869888475836429, 0.5907335907335902
0.45353159851301095, 0.6370656370656367
0.41635687732341997, 0.6833976833976831
0.38661710037174724, 0.7239382239382235
0.3568773234200743, 0.7760617760617758
0.3271375464684013, 0.828185328185328
0.28996282527881034, 0.8803088803088801
0.2639405204460966, 0.932432432432432
0.23420074349442377, 0.9903474903474898
0.20446096654275092, 1.0482625482625478
0.18215613382899631, 1.1003861003861
0.15613382899628248, 1.158301158301158
0.13382899628252787, 1.2220077220077217
0.11524163568773227, 1.2857142857142854
0.09665427509293678, 1.355212355212355
0.07806691449814118, 1.4073359073359069
0.06691449814126393, 1.4768339768339764


==> sources/results/pictures/profile-ref/mendez_profiles/a3_line.dat <==
0.08921933085501854, -1.2451737451737452
0.1003717472118959, -1.2220077220077221
0.11524163568773227, -1.193050193050193
0.12639405204460963, -1.1583011583011582
0.14498141263940512, -1.1293436293436296
0.15613382899628248, -1.1003861003861006
0.16728624535315983, -1.0714285714285716
0.17843866171003708, -1.0308880308880313
0.19702602230483268, -0.9961389961389959
0.2193308550185873, -0.955598455598456
0.2193308550185873, -0.9266409266409266
0.23420074349442377, -0.9034749034749039
0.25650557620817827, -0.868725868725869
0.2788104089219331, -0.83976833976834
0.28996282527881034, -0.8166023166023169
0.3197026022304832, -0.7818532818532824
0.3494423791821559, -0.752895752895753
0.3791821561338289, -0.718146718146718
0.4014869888475835, -0.6776061776061781
0.4237918215613383, -0.6428571428571428
0.4460966542750928, -0.6196911196911201
0.4684014869888474, -0.5965250965250966
0.49442379182156115, -0.5617760617760621
0.5204460966542751, -0.5328185328185331
0.5427509293680296, -0.50965250965251
0.5724907063197026, -0.4864864864864864
0.5985130111524163, -0.45752895752895784
0.62453531598513, -0.4401544401544406
0.6468401486988847, -0.4111969111969116
0.6728624535315982, -0.38223938223938214
0.6988847583643122, -0.35907335907335947
0.7100371747211894, -0.33590733590733635
0.7360594795539032, -0.3069498069498069
0.7695167286245351, -0.2779922779922783
0.7918215613382898, -0.25482625482625476
0.8178438661710036, -0.23166023166023209
0.8364312267657991, -0.20270270270270263
0.8513011152416355, -0.1853281853281854
0.866171003717472, -0.16216216216216228
0.8884758364312265, -0.12741312741312782
0.907063197026022, -0.10424710424710426
0.9182156133828995, -0.057915057915058465
0.9293680297397767, -0.005791505791506335
0.936802973977695, 0.03474903474903446
0.933085501858736, 0.0752895752895748
0.9182156133828995, 0.1158301158301156
0.899628252788104, 0.15637065637065595
0.8810408921933085, 0.19111969111969085
0.8587360594795536, 0.23166023166023142
0.8289962825278808, 0.27220077220077177
0.8066914498141263, 0.3011583011583008
0.7806691449814124, 0.3243243243243241
0.7546468401486986, 0.3532818532818529
0.7211895910780667, 0.3880308880308876
0.695167286245353, 0.41119691119691093
0.6765799256505575, 0.4401544401544397
0.6431226765799255, 0.46332046332046306
0.6171003717472118, 0.4749034749034746
0.587360594795539, 0.5038610038610034
0.5613382899628251, 0.5386100386100383
0.5427509293680296, 0.5617760617760614
0.5130111524163566, 0.5907335907335902
0.4795539033457249, 0.6254826254826253
0.44981412639405194, 0.6660231660231657
0.42750929368029733, 0.6833976833976831
0.3977695167286244, 0.7123552123552122
0.3643122676579924, 0.7413127413127409
0.3420074349442378, 0.7818532818532815
0.3159851301115242, 0.828185328185328
0.28996282527881034, 0.8629343629343627
0.26765799256505574, 0.9150579150579148
0.23791821561338278, 0.9613899613899608
0.20817843866170993, 0.9903474903474898
0.18215613382899631, 1.0482625482625478
0.15613382899628248, 1.1003861003861
0.137546468401487, 1.1467181467181464
0.12267657992565051, 1.1930501930501927
0.10408921933085502, 1.239382239382239


==> sources/results/pictures/profile-ref/mendez_profiles/a4_dash.dat <==
0.14498141263940534, -1.4651837524177953
0.16356877323420038, -1.3955512572533846
0.1784386617100373, -1.343326885880077
0.19702602230483235, -1.2678916827853
0.21561338289962828, -1.2098646034816247
0.23420074349442377, -1.15183752417795
0.2602230483271373, -1.0880077369439074
0.2788104089219332, -1.0241779497098649
0.3048327137546467, -0.9661508704061896
0.32713754646840165, -0.9023210831721471
0.35315985130111516, -0.8442940038684723
0.37546468401486965, -0.7862669245647971
0.3977695167286246, -0.7224371373307545
0.42379182156133854, -0.670212765957447
0.44981412639405205, -0.6063829787234041
0.47583643122676555, -0.554158607350097
0.4981412639405205, -0.49032882011605405
0.524163568773234, -0.4264990328820115
0.5464684014869889, -0.362669245647969
0.5687732342007434, -0.30464216634429375
0.5910780669144979, -0.24661508704061896
0.6133828996282529, -0.18278529980657643
0.6245353159851299, -0.1131528046421666
0.6356877323420074, -0.043520309477756314
0.6319702602230484, 0.026112185686653522
0.6171003717472119, 0.0957446808510638
0.6096654275092939, 0.16537717601547408
0.5910780669144979, 0.23500967117988414
0.5836431226765799, 0.29303675048355915
0.557620817843866, 0.3568665377176017
0.5315985130111525, 0.4148936170212767
0.509293680297398, 0.4671179883945842
0.483271375464684, 0.5309477756286267
0.47211895910780655, 0.5657640232108316
0.4423791821561336, 0.6295938104448744
0.42007434944237954, 0.6818181818181819
0.3940520446096656, 0.7398452611218569
0.37174721189591065, 0.7978723404255321
0.3457249070631967, 0.8558994197292071
0.3234200743494422, 0.9139264990328821
0.2973977695167287, 0.9835589941972922
0.2750929368029742, 1.0357833655705997
0.25650557620817827, 1.1054158607350097
0.23048327137546432, 1.1692456479690523
0.21189591078066927, 1.2214700193423598
0.18959107806691433, 1.29110251450677
0.17100371747211884, 1.36073500967118
0.15613382899628236, 1.4187620889748551
0.14126394052044589, 1.4883945841392652


==> sources/results/pictures/profile-ref/mendez_profiles/a4_line.dat <==
0.17472118959107785, -1.2446808510638299
0.18587360594795532, -1.2098646034816247
0.19330855018587334, -1.1750483558994196
0.2044609665427508, -1.1402321083172149
0.21561338289962828, -1.099613152804642
0.23048327137546432, -1.0764023210831724
0.24163568773234223, -1.0415860735009672
0.25278810408921926, -1.0067698259187625
0.26765799256505574, -0.9777562862669247
0.2788104089219332, -0.9429400386847195
0.29368029739776924, -0.9023210831721471
0.3048327137546467, -0.867504835589942
0.3234200743494422, -0.8326885880077368
0.3382899628252787, -0.7862669245647971
0.34944237918215615, -0.7514506769825919
0.36802973977695164, -0.7224371373307545
0.3866171003717471, -0.6934235976789167
0.4089219330855016, -0.6586073500967116
0.4163568773234201, -0.6237911025145069
0.43494423791821557, -0.5889748549323017
0.44981412639405205, -0.554158607350097
0.45353159851301106, -0.5309477756286265
0.47211895910780655, -0.5019342359767895
0.4944237918215615, -0.46711798839458396
0.5018587360594795, -0.4323017408123788
0.516728624535316, -0.3916827852998068
0.5390334572490709, -0.362669245647969
0.557620817843866, -0.3336557059961316
0.5836431226765799, -0.29883945841392645
0.5910780669144979, -0.25241779497098626
0.6096654275092939, -0.21760154738878157
0.6245353159851299, -0.18278529980657643
0.6356877323420074, -0.142166344294004
0.6468401486988848, -0.0957446808510638
0.6505576208178439, -0.06092843326885866
0.6579925650557619, -0.014506769825918475
0.6654275092936803, 0.02030947775628622
0.6654275092936803, 0.05512572533849136
0.6617100371747213, 0.10735009671179885
0.6505576208178439, 0.16537717601547408
0.6394052044609668, 0.20599613152804652
0.6356877323420074, 0.2524177949709865
0.6208178438661709, 0.2872340425531916
0.6022304832713758, 0.3336557059961316
0.5910780669144979, 0.37427466150870425
0.5762081784386619, 0.40909090909090917
0.5650557620817844, 0.4439071566731141
0.5427509293680299, 0.4729206963249517
0.520446096654275, 0.5077369439071566
0.5055762081784385, 0.542553191489362
0.486988847583643, 0.5715667311411994
0.47583643122676555, 0.6121856866537718
0.45353159851301106, 0.6470019342359767
0.43494423791821557, 0.6876208897485496
0.4163568773234201, 0.7282398452611218
0.3903345724907066, 0.7804642166344296
0.3605947955390336, 0.8384912959381046
0.33457249070631967, 0.8907156673114123
0.3234200743494422, 0.937137330754352
0.3048327137546467, 0.9835589941972922
0.28996282527881023, 1.0183752417794973
0.2825278810408922, 1.0589941972920698
0.2602230483271373, 1.1112185686653773
0.24535315985130124, 1.1460348162475824
0.23048327137546432, 1.1866537717601549
0.21561338289962828, 1.2214700193423598
0.2044609665427508, 1.2504835589941976


==> sources/results/pictures/profile-ref/mendez_profiles/a5_dash.dat <==
0.18965566735083517, -1.4652509652509655
0.20461167487189869, -1.3957528957528957
0.21209685521953237, -1.3552123552123554
0.23077033485955445, -1.2857142857142856
0.2457191657935156, -1.2220077220077221
0.2606679967274763, -1.1583011583011582
0.2719065321295804, -1.0888030888030888
0.29057283518250054, -1.0250965250965254
0.3018041939975027, -0.9613899613899619
0.3204776736375252, -0.8918918918918917
0.33543368115858874, -0.8223938223938223
0.350382512092549, -0.7586872586872588
0.36533851961361163, -0.6891891891891895
0.3802801739604713, -0.6312741312741315
0.3840837651246569, -0.5617760617760621
0.3953079473525576, -0.5038610038610041
0.41397425040547775, -0.4401544401544406
0.4326477300454994, -0.3706563706563708
0.44387908886050154, -0.3069498069498069
0.45140015214364615, -0.23745173745173753
0.462645864132853, -0.16216216216216228
0.46644945529703863, -0.09266409266409292
0.47024586987412276, -0.028957528957529455
0.47033198891934935, 0.04054054054054035
0.46299751690086266, 0.12162162162162149
0.45564151512106976, 0.18532818532818496
0.44457521780941844, 0.25482625482625476
0.43721921602962466, 0.31853281853281823
0.42988474401113796, 0.39961389961389937
0.4225215656442427, 0.4575289575289574
0.40404185385598046, 0.5444015444015442
0.3855477888935135, 0.6196911196911192
0.36332907522498603, 0.6891891891891888
0.35225560132623324, 0.7528957528957525
0.3374718318956238, 0.8223938223938221
0.32268806246501436, 0.8918918918918914
0.30789711644730255, 0.9555984555984551
0.2930989938424875, 1.0135135135135132
0.27831522441187895, 1.0830115830115825
0.26351710180706434, 1.1409266409266405
0.24873333237645534, 1.21042471042471
0.230232090826886, 1.2799227799227795
0.2191586169281332, 1.3436293436293432
0.20437484749752421, 1.4131274131274127
0.18959107806691433, 1.4826254826254823


==> sources/results/pictures/profile-ref/mendez_profiles/a5_line.dat <==
0.23083492414347484, -1.233590733590734
0.24203040002296516, -1.198841698841699
0.24580528483874264, -1.1525096525096528
0.2570151138924377, -1.106177606177606
0.2682249429461332, -1.0598455598455598
0.2682680024687465, -1.0250965250965254
0.2831809504671958, -0.9903474903474905
0.2943836029337894, -0.9498069498069501
0.30187595986852545, -0.9034749034749039
0.3130642591609134, -0.8745173745173744
0.31683914397669044, -0.8281853281853282
0.328041796443284, -0.7876447876447878
0.3429619210288357, -0.7471042471042475
0.35789639878859214, -0.6949806949806954
0.3691062278422872, -0.6486486486486487
0.3840407056020436, -0.5965250965250966
0.3952433580686372, -0.5559845559845566
0.40270700865496467, -0.5328185328185331
0.40275724476468033, -0.4922779922779923
0.40649624664494555, -0.47490347490347506
0.4102496016994155, -0.4459459459459465
0.41773478204704917, -0.4054054054054057
0.42893743451364275, -0.3648648648648649
0.4401472635673378, -0.3185328185328187
0.4439293249702172, -0.26640926640926654
0.4551319774368108, -0.2258687258687262
0.4551893901336288, -0.17953667953667996
0.4626745704812625, -0.13899613899613916
0.47014539765469143, -0.11003861003861015
0.47390592929626374, -0.0752895752895757
0.47397051858018413, -0.023166023166023564
0.4777382268088588, 0.01737451737451723
0.47780999267988156, 0.0752895752895748
0.4741499332577397, 0.12162162162162149
0.47048269724849634, 0.16216216216216184
0.47426475865137574, 0.21428571428571397
0.4631625784042144, 0.25482625482625476
0.45950969556917487, 0.30694980694980645
0.4521321640280749, 0.3532818532818529
0.4484721046059339, 0.39961389961389937
0.44478333883538346, 0.42277992277992227
0.4373986307071811, 0.46332046332046306
0.43001392257897875, 0.5038610038610034
0.41891891891891886, 0.5501930501930499
0.4041136197270023, 0.602316602316602
0.38189490605847487, 0.6718146718146714
0.3745173745173749, 0.7181467181467178
0.3634151942702135, 0.7586872586872582
0.3597479582609693, 0.799227799227799
0.3523632501327669, 0.8397683397683393
0.3375364211795442, 0.874517374517374
0.33014453646423947, 0.9092664092664091
0.3190495328041796, 0.9555984555984551
0.3042370570251616, 1.0019305019305016
0.28944611100744977, 1.0656370656370653
0.2672130441647176, 1.123552123552123
0.2598355126236167, 1.1698841698841695
0.23760962236798688, 1.233590733590733


==> sources/results/pictures/profile-ref/mendez_profiles/b1_dash.dat <==
0.0019277108433735507, -1.4736511919698874
0.002409638554216942, -1.3908406524466752
0.0033734939759036964, -1.3306148055207032
0.0033734939759036686, -1.2628607277289845
0.004337349397590437, -1.187578419071519
0.005301204819277178, -1.1122961104140536
0.006746987951807296, -1.0294855708908415
0.008674698795180805, -0.9692597239648686
0.011566265060241013, -0.9316185696361359
0.01493975903614464, -0.9015056461731499
0.02072289156626514, -0.8676286072772905
0.02939759036144586, -0.8412797992471774
0.04000000000000008, -0.8111668757841914
0.050602409638554294, -0.7885821831869513
0.060240963855421756, -0.7735257214554587
0.06795180722891574, -0.7584692597239653
0.07566265060240969, -0.7434127979924718
0.08530120481927715, -0.7283563362609793
0.09397590361445789, -0.7132998745294858
0.10168674698795184, -0.6982434127979933
0.1103614457831326, -0.6794228356336265
0.12096385542168679, -0.6606022584692606
0.131566265060241, -0.6380175658720204
0.14120481927710848, -0.6154328732747811
0.14987951807228922, -0.592848180677541
0.15662650602409645, -0.574027603513175
0.16289156626506024, -0.5476787954830615
0.16530120481927713, -0.5100376411543288
0.16144578313253016, -0.47616060225846946
0.15469879518072294, -0.45734002509410354
0.14698795180722896, -0.4422835633626101
0.13734939759036152, -0.42722710163111755
0.1286746987951808, -0.41593475533249746
0.11807228915662658, -0.4046424090338774
0.1103614457831326, -0.3971141781681311
0.1045783132530121, -0.3895859473023848
0.0959036144578314, -0.3820577164366381
0.08722891566265066, -0.3745294855708914
0.07855421686746995, -0.3632371392722713
0.06795180722891574, -0.35194479297365167
0.05734939759036149, -0.33688833124215867
0.04385542168674707, -0.3180677540777923
0.03325301204819282, -0.2954830614805526
0.02554216867469887, -0.27666248431618623
0.018313253012048267, -0.24278544542032643
0.01493975903614464, -0.2013801756587208
0.011084337349397677, -0.1411543287327479
0.009638554216867545, -0.08092848180677592
0.009638554216867531, -0.013174404015057206
0.01012048192771095, 0.06963613550815495
0.012530120481927823, 0.1675031367628601
0.015903614457831408, 0.21267252195733954
0.02072289156626514, 0.2540777917189456
0.030361445783132615, 0.287954830614805
0.04000000000000008, 0.3180677540777914
0.050602409638554294, 0.3331242158092844
0.06216867469879524, 0.3481806775407774
0.07277108433734945, 0.3632371392722704
0.08433734939759042, 0.37452948557089005
0.09783132530120488, 0.38582183186951013
0.10843373493975912, 0.40087829360100313
0.11903614457831328, 0.40840652446674985
0.131566265060241, 0.42346298619824285
0.14265060240963856, 0.43851944792973585
0.15277108433734943, 0.45357590966122885
0.15951807228915665, 0.4686323713927223
0.16433734939759043, 0.4987452948557083
0.16530120481927713, 0.5288582183186947
0.15951807228915665, 0.5627352572145541
0.15180722891566273, 0.5928481806775405
0.14216867469879524, 0.6154328732747802
0.13060240963855424, 0.6417816813048929
0.11325301204819284, 0.6756587202007527
0.09493975903614464, 0.709535759096612
0.07662650602409647, 0.7471769134253448
0.06120481927710848, 0.7735257214554574
0.04578313253012055, 0.8036386449184438
0.03132530120481934, 0.8375156838143032
0.02168674698795188, 0.8638644918444163
0.01493975903614464, 0.8977415307402756
0.009638554216867545, 0.9504391468005013
0.007228915662650659, 1.0106649937264738
0.005783132530120555, 1.0633626097866995
0.0048192771084338, 1.138644918444165
0.0038554216867470875, 1.1988707653701376
0.0033734939759036964, 1.2666248431618563
0.0028915662650603052, 1.3569636135508147
0.0019277108433735646, 1.4698870765370131


==> sources/results/pictures/profile-ref/mendez_profiles/b1_line.dat <==
0.004819277108433814, -1.2289836888331251
0.005301204819277178, -1.1574654956085322
0.005783132530120555, -1.0821831869510667
0.005301204819277178, -0.9918444165621088
0.006265060240963946, -0.9391468005018826
0.006265060240963918, -0.8789209535759106
0.0081927710843374, -0.826223337515684
0.012048192771084418, -0.7810539523212046
0.01783132530120489, -0.7547051442910919
0.024578313253012116, -0.7396486825595994
0.032289156626506096, -0.7245922208281059
0.04192771084337356, -0.7020075282308658
0.050602409638554294, -0.6831869510664998
0.059277108433735, -0.6681304893350064
0.06987951807228922, -0.6568381430363872
0.07855421686746995, -0.6417816813048938
0.08722891566265066, -0.634253450439147
0.09493975903614464, -0.6191969887076536
0.10168674698795184, -0.5966122961104143
0.10843373493975912, -0.5702634880803017
0.11614457831325305, -0.5476787954830615
0.1228915662650603, -0.532622333751569
0.1286746987951808, -0.5250941028858223
0.1334939759036145, -0.502509410288583
0.13445783132530126, -0.4723964868255961
0.1286746987951808, -0.4535759096612302
0.12000000000000006, -0.4422835633626101
0.1113253012048193, -0.4347553324968634
0.10265060240963862, -0.4196988707653708
0.09301204819277113, -0.4121706398996241
0.07951807228915668, -0.400878293601004
0.06987951807228922, -0.39711417816813066
0.056385542168674765, -0.38582183186951147
0.04192771084337356, -0.3745294855708914
0.03614457831325309, -0.36700125470514466
0.02650602409638561, -0.3444165621079054
0.021204819277108516, -0.31430363864491895
0.015421686746988031, -0.2465495608531998
0.013975903614457899, -0.16373902132998808
0.012048192771084418, -0.08092848180677592
0.012048192771084418, -0.005646173149310485
0.012048192771084418, 0.039523212045168954
0.013012048192771158, 0.10727728983688767
0.013012048192771158, 0.19008782936009982
0.013493975903614522, 0.24278544542032554
0.015421686746988031, 0.287954830614805
0.01879518072289163, 0.3406524466750307
0.024578313253012116, 0.3820577164366368
0.030361445783132615, 0.40087829360100313
0.03903614457831332, 0.41217063989962277
0.04867469879518081, 0.42346298619824285
0.058313253012048274, 0.43099121706398913
0.06987951807228922, 0.4422835633626092
0.07951807228915668, 0.44981179422835593
0.0920481927710844, 0.4573400250941022
0.10168674698795184, 0.4686323713927223
0.1103614457831326, 0.4723964868255952
0.11903614457831328, 0.4836888331242153
0.12674698795180728, 0.4949811794228349
0.13060240963855424, 0.5175658720200746
0.12915662650602416, 0.5476787954830611
0.12000000000000006, 0.5740276035131742
0.11421686746987957, 0.6003764115432868
0.09783132530120488, 0.6380175658720195
0.07662650602409647, 0.679422835633626
0.06409638554216875, 0.698243412797992
0.0467469879518073, 0.7358845671267247
0.03614457831325309, 0.7584692597239644
0.02265060240963862, 0.7998745294855705
0.015421686746988031, 0.8299874529485565
0.012048192771084418, 0.8525721455457962
0.00867469879518079, 0.9127979924717686
0.007710843373494064, 0.9730238393977411
0.007228915662650659, 1.033249686323713
0.006265060240963946, 1.0859473023839392
0.006265060240963946, 1.1537013801756582
0.006746987951807323, 1.2365119196988703


==> sources/results/pictures/profile-ref/mendez_profiles/b2_dash.dat <==
0.005783132530120416, -1.469887076537014
0.008192771084337303, -1.3757841907151818
0.011566265060240888, -1.3155583437892089
0.016867469879518038, -1.255332496863237
0.024578313253011963, -1.1875784190715182
0.031325301204819245, -1.1424090338770387
0.04096385542168668, -1.0897114178168126
0.05253012048192768, -1.0445420326223331
0.06216867469879517, -1.0069008782936004
0.07180722891566266, -0.9654956085319943
0.08144578313253009, -0.9240903387703892
0.09108433734939753, -0.8864491844416564
0.10072289156626507, -0.8450439146800504
0.11180722891566258, -0.8036386449184443
0.11807228915662643, -0.7735257214554583
0.1267469879518071, -0.7283563362609788
0.14024096385542167, -0.668130489335006
0.1460240963855421, -0.63801756587202
0.1498795180722891, -0.5928481806775405
0.15421686746987945, -0.5401505646173148
0.15373493975903613, -0.49498117942283537
0.1498795180722891, -0.44981179422835593
0.14313253012048183, -0.4121706398996232
0.12867469879518073, -0.3670012547051438
0.11421686746987952, -0.32936010037641106
0.09975903614457832, -0.29924717691342506
0.08337349397590355, -0.26913425345043906
0.07277108433734941, -0.2465495608531989
0.05638554216867464, -0.2164366373902129
0.04867469879518066, -0.19385194479297363
0.03518072289156621, -0.14115432873274747
0.028433734939759037, -0.09598494353826803
0.024578313253011963, -0.043287327478042315
0.023614457831325264, 0.03199498117942312
0.03036144578313249, 0.122333751568382
0.03807228915662647, 0.15621079046424136
0.05156626506024092, 0.19761606022584743
0.06409638554216862, 0.22772898368883343
0.07373493975903606, 0.25031367628607315
0.08626506024096386, 0.2766624843161858
0.0959036144578313, 0.29548306148055214
0.11132530120481926, 0.3255959849435386
0.1228915662650602, 0.355708908406525
0.13638554216867466, 0.39335006273525774
0.14216867469879507, 0.41593475533249746
0.1479518072289156, 0.4385194479297372
0.15228915662650594, 0.4761606022584699
0.15469879518072288, 0.5138017565872026
0.15421686746987945, 0.5514429109159353
0.15036144578313254, 0.5966122961104148
0.14506024096385545, 0.6342534504391475
0.13253012048192764, 0.7020075282308662
0.11903614457831319, 0.7697616060225849
0.10457831325301198, 0.8299874529485574
0.09012048192771077, 0.8902132998745302
0.07759036144578313, 0.942910915934756
0.06698795180722888, 0.9880803011292354
0.05253012048192768, 1.040777917189461
0.042891566265060244, 1.0859473023839405
0.033253012048192754, 1.1386449184441663
0.021686746987951755, 1.2139272271016317
0.013012048192771075, 1.2967377666248439
0.008192771084337303, 1.3946047678795488
0.005301204819277039, 1.4849435382685077


==> sources/results/pictures/profile-ref/mendez_profiles/b2_line.dat <==
0.007710843373493925, -1.23651191969887
0.009156626506024002, -1.1725219573400247
0.009156626506024113, -1.1273525721455453
0.01397590361445783, -1.07465495608532
0.018795180722891547, -1.0294855708908406
0.025542168674698718, -1.0106649937264738
0.032289156626506, -0.9993726474278546
0.039999999999999925, -0.9843161856963611
0.04578313253012045, -0.9767879548306144
0.05253012048192768, -0.9391468005018817
0.05734939759036145, -0.9090338770388957
0.06409638554216862, -0.8789209535759097
0.06987951807228909, -0.8563362609786696
0.07759036144578313, -0.8186951066499368
0.08144578313253009, -0.7961104140526976
0.08626506024096386, -0.7772898368883312
0.09204819277108428, -0.7584692597239648
0.09686746987951805, -0.7434127979924714
0.0978313253012047, -0.7208281053952321
0.10168674698795183, -0.7132998745294854
0.10939759036144575, -0.7057716436637387
0.11421686746987952, -0.6982434127979924
0.11421686746987952, -0.6756587202007527
0.1209638554216867, -0.6606022584692597
0.12867469879518073, -0.6455457967377662
0.13445783132530115, -0.6229611041405265
0.13927710843373492, -0.6079046424090335
0.1440963855421687, -0.5928481806775405
0.14554216867469877, -0.5552070263488074
0.14313253012048183, -0.5326223337515681
0.14506024096385545, -0.5025094102885821
0.14024096385542167, -0.48745294855708865
0.1373493975903614, -0.47992471769134193
0.14024096385542167, -0.44981179422835593
0.1334939759036144, -0.42722710163111666
0.12867469879518073, -0.41969887076536994
0.11325301204819266, -0.38958594730238394
0.09975903614457832, -0.3670012547051438
0.08530120481927705, -0.3519447929736512
0.07180722891566266, -0.32936010037641106
0.06024096385542166, -0.31053952321204514
0.042891566265060244, -0.2766624843161849
0.03518072289156621, -0.26160602258469234
0.027469879518072282, -0.22396486825595963
0.024578313253011963, -0.1637390213299872
0.020722891566265, -0.11856963613550775
0.017349397590361415, -0.03575909661229559
0.01831325301204817, 0.06210790464240912
0.021686746987951866, 0.15997490589711472
0.028433734939759037, 0.24278544542032643
0.03903614457831317, 0.28795483061480587
0.049638554216867414, 0.3105395232120456
0.06216867469879517, 0.32936010037641195
0.07662650602409637, 0.34441656210790494
0.09301204819277104, 0.370765370138018
0.1103614457831325, 0.40087829360100447
0.12481927710843371, 0.4234629861982442
0.1334939759036144, 0.4385194479297372
0.14216867469879507, 0.4535759096612302
0.1479518072289156, 0.4761606022584699
0.1440963855421687, 0.5062735257214559
0.14216867469879507, 0.5213299874529493
0.14506024096385545, 0.5439146800501886
0.1426506024096385, 0.5702634880803017
0.14216867469879507, 0.5966122961104148
0.14120481927710832, 0.619196988707654
0.13253012048192764, 0.6493099121706409
0.12192771084337345, 0.6869510664993732
0.11325301204819266, 0.7208281053952326
0.10698795180722881, 0.7547051442910919
0.10168674698795183, 0.7622333751568386
0.09108433734939753, 0.7885821831869517
0.0809638554216866, 0.8224592220828111
0.08337349397590355, 0.8525721455457971
0.07373493975903606, 0.8826850690087835
0.06891566265060234, 0.8977415307402765
0.06216867469879517, 0.927854454203263
0.04867469879518066, 0.957967377666249
0.03807228915662647, 0.9918444165621088
0.031325301204819245, 1.0181932245922214
0.02265060240963851, 1.0671267252195737
0.017349397590361415, 1.0934755332496868
0.013012048192771075, 1.1386449184441663
0.01108433734939751, 1.191342534504392
0.009156626506024002, 1.2365119196988712


==> sources/results/pictures/profile-ref/mendez_profiles/b3_dash.dat <==
0.049519230769230704, -1.48870765370138
0.05673076923076925, -1.4209535759096612
0.06682692307692317, -1.338143036386449
0.0740384615384615, -1.2628607277289836
0.08124999999999993, -1.2101631116687575
0.08701923076923068, -1.164993726474278
0.09278846153846154, -1.104767879548306
0.1004807692307692, -1.0520702634880799
0.10624999999999984, -0.9918444165621079
0.1120192307692307, -0.931618569636135
0.11971153846153837, -0.8488080301129237
0.12548076923076912, -0.7885821831869513
0.13124999999999998, -0.7283563362609788
0.1350961538461537, -0.6831869510664994
0.1399038461538461, -0.607904642409034
0.14326923076923082, -0.5326223337515685
0.14423076923076927, -0.4422835633626101
0.14375000000000004, -0.38205771643663766
0.14086538461538456, -0.3218318695106652
0.1350961538461537, -0.28419071518193206
0.13028846153846152, -0.2616060225846928
0.12644230769230758, -0.21643663739021335
0.1216346153846154, -0.19385194479297407
0.11490384615384619, -0.15621079046424136
0.10913461538461533, -0.09598494353826847
0.10624999999999984, -0.050815558343789924
0.10432692307692304, 0.01693851944792968
0.10432692307692304, 0.06210790464240823
0.10624999999999984, 0.11480552070263439
0.1120192307692307, 0.14491844416562039
0.11778846153846145, 0.17503136762860683
0.12548076923076912, 0.20514429109159282
0.13028846153846152, 0.24278544542032554
0.13413461538461546, 0.287954830614805
0.1399038461538461, 0.3105395232120447
0.14182692307692302, 0.3557089084065237
0.14375000000000004, 0.3933500627352564
0.14471153846153828, 0.46863237139272185
0.1427884615384616, 0.536386449184441
0.1399038461538461, 0.6116687578419064
0.1350961538461537, 0.6718946047678789
0.13028846153846152, 0.7321204516938509
0.12259615384615385, 0.8074027603513168
0.11634615384615377, 0.8826850690087822
0.10817307692307687, 0.9730238393977406
0.09951923076923075, 1.0558343789209528
0.08701923076923068, 1.1612296110414044
0.07596153846153852, 1.2515683814303629
0.06778846153846141, 1.3268506900878285
0.05817307692307683, 1.417189460476787
0.05048076923076916, 1.4849435382685061


==> sources/results/pictures/profile-ref/mendez_profiles/b3_line.dat <==
0.06874999999999987, -1.2478042659974902
0.07259615384615381, -1.2176913425345042
0.0706730769230769, -1.1725219573400247
0.07451923076923073, -1.134880803011292
0.08221153846153839, -1.1122961104140527
0.08990384615384606, -1.0859473023839392
0.09471153846153846, -1.0445420326223331
0.09951923076923075, -1.0069008782936004
0.10528846153846161, -0.9843161856963611
0.10913461538461533, -0.9617314930991219
0.10817307692307687, -0.931618569636135
0.10817307692307687, -0.8939774153074023
0.10913461538461533, -0.871392722710163
0.11394230769230773, -0.85633626097867
0.11586538461538454, -0.8337515683814307
0.116826923076923, -0.8186951066499373
0.12259615384615385, -0.7885821831869513
0.11778846153846145, -0.7509410288582186
0.12355769230769231, -0.7132998745294858
0.12932692307692306, -0.6831869510664994
0.1350961538461537, -0.6530740276035134
0.1350961538461537, -0.607904642409034
0.13798076923076918, -0.5664993726474279
0.14759615384615377, -0.5250941028858218
0.14855769230769222, -0.4949811794228358
0.15048076923076925, -0.4573400250941031
0.1466346153846153, -0.4196988707653704
0.14951923076923068, -0.3971141781681311
0.1399038461538461, -0.35194479297365167
0.1427884615384616, -0.3218318695106652
0.13798076923076918, -0.3067754077791722
0.13221153846153844, -0.27666248431618623
0.1298076923076923, -0.2314930991217068
0.11923076923076914, -0.17503136762860727
0.10240384615384612, -0.12609786700125536
0.09038461538461529, -0.09222082810539511
0.08798076923076914, -0.0734002509410292
0.08509615384615388, -0.03575909661229648
0.07740384615384599, 0.02446675031367551
0.07836538461538456, 0.06210790464240823
0.07740384615384599, 0.08469259723964839
0.08317307692307696, 0.09974905897114095
0.09278846153846154, 0.14115432873274747
0.10240384615384612, 0.1825595984943531
0.11298076923076927, 0.22020075282308627
0.12067307692307694, 0.2616060225846919
0.12644230769230758, 0.2954830614805517
0.13221153846153844, 0.3255959849435377
0.13413461538461546, 0.3707653701380167
0.14182692307692302, 0.40087829360100313
0.1514423076923077, 0.46863237139272185
0.15240384615384617, 0.4987452948557083
0.15528846153846143, 0.521329987452948
0.1562499999999999, 0.5439146800501873
0.15192307692307694, 0.566499372647427
0.14375000000000004, 0.5966122961104134
0.14182692307692302, 0.6267252195733994
0.13798076923076918, 0.6493099121706392
0.14038461538461533, 0.698243412797992
0.1317307692307692, 0.7471769134253443
0.12740384615384603, 0.7772898368883303
0.12548076923076912, 0.8111668757841901
0.12067307692307694, 0.8299874529485565
0.11490384615384619, 0.8525721455457957
0.116826923076923, 0.8977415307402752
0.11490384615384619, 0.9353826850690079
0.11057692307692302, 0.961731493099121
0.10528846153846161, 0.9880803011292341
0.10480769230769238, 1.0294855708908397
0.09615384615384615, 1.0633626097866995
0.09086538461538451, 1.1010037641154322
0.08317307692307696, 1.138644918444165
0.08028846153846148, 1.1461731493099112
0.08124999999999993, 1.1762860727728974
0.07644230769230775, 1.2101631116687572
0.07307692307692304, 1.2440401505646164


==> sources/results/pictures/profile-ref/mendez_profiles/b4_dash.dat <==
0.07487922705314026, -1.451005025125629
0.08067632850241563, -1.3605527638190962
0.086473429951691, -1.2776381909547743
0.09323671497584557, -1.1947236180904524
0.09806763285024173, -1.1268844221105532
0.10289855072463783, -1.0515075376884422
0.10869565217391314, -0.968592964824122
0.1135265700483093, -0.8932160804020111
0.11835748792270545, -0.825376884422111
0.12028985507246387, -0.7650753768844232
0.12173913043478274, -0.7047738693467345
0.12415458937198082, -0.6369346733668353
0.12463768115942042, -0.5841708542713575
0.12512077294686003, -0.5163316582914579
0.12415458937198082, -0.4484924623115587
0.12028985507246387, -0.4183417085427146
0.12125603864734313, -0.3655778894472368
0.12125603864734313, -0.3203517587939704
0.11835748792270545, -0.2675879396984935
0.11159420289855082, -0.1997487437185934
0.10917874396135274, -0.154522613065327
0.10966183574879235, -0.10929648241206102
0.11062801932367161, -0.06407035175879461
0.11159420289855082, -0.01130653266331727
0.11062801932367161, 0.05653266331658191
0.11256038647343009, 0.11683417085427061
0.11256038647343009, 0.16959798994974795
0.11642512077294698, 0.19974874371859253
0.11545893719806777, 0.2449748743718585
0.11545893719806777, 0.2977386934673363
0.11739130434782619, 0.36557788944723546
0.12125603864734313, 0.39572864321608003
0.12415458937198082, 0.4258793969849237
0.12463768115942042, 0.49371859296482334
0.12512077294686003, 0.5841708542713562
0.12318840579710161, 0.6520100502512558
0.12125603864734313, 0.7349246231155773
0.11835748792270545, 0.8027638190954769
0.11545893719806777, 0.8630653266331652
0.11111111111111122, 0.9309045226130648
0.10821256038647353, 0.9761306532663312
0.10289855072463783, 1.0515075376884417
0.09710144927536246, 1.1344221105527632
0.08985507246376828, 1.239949748743718
0.08357487922705331, 1.3153266331658287
0.0782608695652176, 1.3982412060301503
0.07294685990338184, 1.488693467336683


==> sources/results/pictures/profile-ref/mendez_profiles/b4_line.dat <==
0.08840579710144947, -1.2625628140703524
0.0913043478260871, -1.217336683417086
0.09613526570048325, -1.1796482412060305
0.09903381642512094, -1.141959798994976
0.09903381642512094, -1.1042713567839204
0.10096618357487941, -1.0816582914572868
0.10289855072463783, -1.0515075376884422
0.10386473429951709, -1.0213567839195985
0.10676328502415477, -1.0062814070351767
0.11062801932367161, -0.9836683417085439
0.11256038647343009, -0.968592964824122
0.10966183574879235, -0.9459798994974893
0.10579710144927557, -0.9233668341708556
0.11062801932367161, -0.900753768844222
0.1135265700483093, -0.8856783919598001
0.11642512077294698, -0.8630653266331674
0.11835748792270545, -0.825376884422111
0.11642512077294698, -0.7952261306532673
0.11304347826086969, -0.7726130653266341
0.11545893719806777, -0.7462311557788954
0.11932367149758466, -0.7198492462311568
0.12028985507246387, -0.6896984924623122
0.12028985507246387, -0.659547738693468
0.12318840579710161, -0.6293969849246244
0.1260869565217393, -0.5992462311557798
0.1280193236714977, -0.5615577889447243
0.12995169082125613, -0.5238693467336688
0.12898550724637686, -0.4861809045226133
0.1280193236714977, -0.4484924623115587
0.13140096618357494, -0.4108040201005032
0.13091787439613534, -0.3655778894472368
0.12512077294686003, -0.3278894472361813
0.12318840579710161, -0.305276381909549
0.1270531400966185, -0.2751256281407044
0.12898550724637686, -0.2600502512562821
0.12415458937198082, -0.229899497487438
0.12512077294686003, -0.1771356783919602
0.11884057971014506, -0.15829145728643246
0.11207729468599043, -0.11683417085427239
0.10772946859903393, -0.07160804020100597
0.10966183574879235, -0.026381909547739113
0.10966183574879235, 0.018844221105527303
0.11545893719806777, 0.0716080402010042
0.11932367149758466, 0.10175879396984833
0.12077294685990353, 0.1469849246231152
0.12318840579710161, 0.19974874371859253
0.12801932367149765, 0.23743718592964758
0.12898550724637686, 0.2751256281407026
0.12898550724637697, 0.3203517587939695
0.13381642512077302, 0.3505025125628132
0.13961352657004839, 0.4183417085427128
0.14444444444444454, 0.44849246231155737
0.14637681159420302, 0.5012562814070343
0.1492753623188407, 0.5314070351758788
0.14685990338164262, 0.5766331658291448
0.13768115942028997, 0.6369346733668335
0.1328502415458938, 0.6746231155778886
0.13381642512077302, 0.7198492462311554
0.12898550724637697, 0.7499999999999991
0.12850241545893737, 0.795226130653266
0.12125603864734313, 0.8442211055276374
0.12028985507246387, 0.8706030150753765
0.10821256038647359, 0.9158291457286425
0.11159420289855082, 0.9384422110552757
0.11545893719806777, 0.9912060301507535
0.11545893719806777, 1.0213567839195972
0.10966183574879235, 1.066582914572864
0.10338164251207749, 1.1193467336683414
0.09710144927536246, 1.14572864321608
0.09613526570048325, 1.1721105527638185
0.10193236714975862, 1.2022613065326628
0.09806763285024173, 1.2474874371859292


==> sources/results/pictures/profile-ref/mendez_profiles/b5_dash.dat <==
-0.22939759036144586, -1.258793969849247
-0.22650602409638565, -1.2135678391959805
-0.22168674698795188, -1.175879396984925
-0.2187951807228916, -1.1381909547738704
-0.2187951807228916, -1.100502512562815
-0.2168674698795181, -1.0778894472361813
-0.2149397590361446, -1.0477386934673367
-0.21397590361445784, -1.017587939698493
-0.21108433734939763, -1.0025125628140703
-0.20722891566265067, -0.9798994974874375
-0.20530120481927722, -0.9648241206030157
-0.20819277108433742, -0.9422110552763829
-0.2120481927710844, -0.9195979899497493
-0.20722891566265067, -0.8969849246231156
-0.20433734939759046, -0.8819095477386938
-0.2014457831325302, -0.859296482412061
-0.1995180722891567, -0.8216080402010051
-0.2014457831325302, -0.7914572864321614
-0.20481927710843384, -0.7688442211055282
-0.20240963855421695, -0.7424623115577895
-0.19855421686746993, -0.7160804020100509
-0.19759036144578318, -0.6859296482412063
-0.19759036144578318, -0.6557788944723622
-0.19469879518072292, -0.6256281407035185
-0.19180722891566265, -0.5954773869346739
-0.1898795180722892, -0.5577889447236184
-0.18795180722891575, -0.5201005025125629
-0.1889156626506025, -0.4824120603015074
-0.1898795180722892, -0.4447236180904528
-0.18650602409638561, -0.4070351758793973
-0.186987951807229, -0.3618090452261309
-0.1927710843373494, -0.3241206030150754
-0.19469879518072292, -0.3015075376884431
-0.1908433734939759, -0.2713567839195985
-0.1889156626506025, -0.2562814070351762
-0.19373493975903616, -0.22613065326633208
-0.1927710843373494, -0.1733668341708543
-0.1990361445783133, -0.15452261306532655
-0.2057831325301206, -0.11306532663316649
-0.21012048192771093, -0.06783919597990007
-0.20819277108433742, -0.022613065326633208
-0.20819277108433742, 0.022613065326633208
-0.20240963855421695, 0.0753768844221101
-0.19855421686746993, 0.10552763819095423
-0.1971084337349398, 0.1507537688442211
-0.19469879518072292, 0.20351758793969843
-0.18987951807228926, 0.24120603015075348
-0.1889156626506025, 0.27889447236180853
-0.18891566265060245, 0.3241206030150754
-0.18409638554216873, 0.3542713567839191
-0.17831325301204826, 0.4221105527638187
-0.17349397590361448, 0.4522613065326633
-0.17156626506024097, 0.5050251256281402
-0.1686746987951807, 0.5351758793969847
-0.1710843373493976, 0.5804020100502507
-0.18024096385542177, 0.6407035175879394
-0.18506024096385548, 0.6783919597989945
-0.18409638554216873, 0.7236180904522613
-0.18891566265060245, 0.753768844221105
-0.18939759036144582, 0.7989949748743719
-0.19662650602409643, 0.8479899497487433
-0.19759036144578318, 0.8743718592964824
-0.2096385542168675, 0.9195979899497484
-0.20626506024096392, 0.9422110552763816
-0.20240963855421695, 0.9949748743718594
-0.20240963855421695, 1.025125628140703
-0.20819277108433742, 1.07035175879397
-0.21445783132530122, 1.1231155778894473
-0.22072289156626512, 1.149497487437186
-0.22168674698795188, 1.1758793969849244
-0.21590361445783135, 1.2060301507537687
-0.21975903614457837, 1.2512562814070352
0.07903614457831332, -1.4623115577889454
0.08337349397590366, -1.3718592964824126
0.08674698795180735, -1.2889447236180915
0.08771084337349411, -1.2286432160804024
0.0896385542168675, -1.175879396984925
0.09060240963855426, -1.100502512562815
0.09156626506024101, -1.017587939698493
0.09349397590361452, -0.9271356783919602
0.0949397590361446, -0.8442211055276383
0.09542168674698803, -0.7763819095477391
0.09542168674698803, -0.6934673366834172
0.09590361445783135, -0.6256281407035185
0.09638554216867468, -0.5728643216080407
0.09927710843373494, -0.5502512562814075
0.1002409638554217, -0.5050251256281411
0.09831325301204819, -0.4447236180904528
0.0949397590361446, -0.3768844221105532
0.09060240963855426, -0.3015075376884431
0.0896385542168675, -0.22613065326633208
0.08867469879518086, -0.15829145728643246
0.08481927710843384, -0.10552763819095512
0.08530120481927717, -0.022613065326633208
0.0857831325301206, 0.052763819095476894
0.08385542168674709, 0.09798994974874331
0.08192771084337358, 0.1507537688442211
0.08722891566265067, 0.21859296482412027
0.09156626506024101, 0.2864321608040199
0.09445783132530128, 0.34673366834170816
0.09349397590361452, 0.40703517587939686
0.09638554216867468, 0.4824120603015074
0.09734939759036143, 0.5427135678391957
0.09542168674698803, 0.6105527638190953
0.09542168674698803, 0.6934673366834168
0.09542168674698803, 0.7839195979899496
0.09445783132530128, 0.8592964824120601
0.09253012048192777, 0.9572864321608039
0.09156626506024101, 1.0552763819095476
0.0896385542168675, 1.1608040201005025
0.08674698795180735, 1.2964824120603013
0.08385542168674709, 1.3869346733668342
0.08000000000000007, 1.4547738693467336
0.07807228915662656, 1.5


==> sources/results/pictures/profile-ref/mendez_profiles/b5_line.dat <==
0.09204819277108434, -1.2437185929648242
0.09253012048192777, -1.2135678391959805
0.09253012048192777, -1.1683417085427141
0.09253012048192777, -1.1155778894472368
0.09397590361445785, -1.0628140703517595
0.09253012048192777, -1.025125628140704
0.09542168674698803, -0.9949748743718594
0.09927710843373494, -0.9572864321608048
0.09831325301204819, -0.9195979899497493
0.10072289156626513, -0.8819095477386938
0.09975903614457837, -0.8216080402010051
0.10313253012048196, -0.7763819095477391
0.10602409638554222, -0.746231155778895
0.10313253012048196, -0.6934673366834172
0.10457831325301215, -0.670854271356784
0.1021686746987952, -0.6331658291457294
0.10120481927710845, -0.5954773869346739
0.10506024096385547, -0.5502512562814075
0.10987951807228924, -0.5276381909547743
0.10987951807228924, -0.48994974874371877
0.10650602409638565, -0.467336683417086
0.10602409638554222, -0.4371859296482419
0.1002409638554217, -0.3994974874371864
0.1021686746987952, -0.3467336683417086
0.1021686746987952, -0.2713567839195985
0.1002409638554217, -0.21859296482412116
0.10409638554216871, -0.15829145728643246
0.10265060240963864, -0.11306532663316649
0.10120481927710845, -0.0603015075376887
0.10409638554216871, 0
0.10120481927710845, 0.06783919597989918
0.09831325301204819, 0.10552763819095423
0.09783132530120486, 0.14321608040200973
0.1021686746987952, 0.18844221105527614
0.10746987951807241, 0.22613065326633164
0.10746987951807241, 0.27889447236180853
0.11036144578313267, 0.3241206030150754
0.10843373493975916, 0.36934673366834136
0.10506024096385547, 0.39949748743718594
0.10795180722891573, 0.4447236180904519
0.10698795180722898, 0.47864321608040195
0.10457831325301215, 0.5050251256281402
0.10313253012048196, 0.557788944723618
0.10409638554216871, 0.5804020100502507
0.1021686746987952, 0.6105527638190953
0.1021686746987952, 0.6331658291457285
0.10072289156626513, 0.6557788944723617
0.10120481927710845, 0.6859296482412058
0.09831325301204819, 0.7273869346733668
0.10120481927710845, 0.7688442211055273
0.1055421686746989, 0.7989949748743719
0.1021686746987952, 0.8668341708542711
0.10602409638554222, 0.9045226130653266
0.10602409638554222, 0.9346733668341707
0.10409638554216871, 0.9798994974874371
0.10506024096385547, 1.0326633165829144
0.10072289156626513, 1.0477386934673367
0.10120481927710845, 1.0778894472361809
0.1002409638554217, 1.108040201005025
0.10313253012048196, 1.1306532663316582
0.10313253012048196, 1.1683417085427132
0.09638554216867468, 1.2211055276381908
0.09349397590361452, 1.243718592964824


==> sources/results/pictures/profile-ref/mendez_profiles/c1_dash.dat <==
0.0020491803278688547, -1.4593810444874267
0.0020491803278688547, -1.4013539651837519
0.00245901639344262, -1.3549323017408117
0.00245901639344262, -1.2852998065764019
0.0028688524590163994, -1.215667311411992
0.00368852459016393, -1.140232108317214
0.00491803278688524, -1.0764023210831715
0.006967213114754095, -1.0183752417794967
0.01024590163934426, -0.9545454545454541
0.01434426229508197, -0.9197292069632494
0.018852459016393444, -0.8849129593810443
0.02336065573770492, -0.8558994197292065
0.02745901639344263, -0.8384912959381041
0.03237704918032787, -0.815280464216634
0.03770491803278689, -0.7978723404255312
0.04221311475409836, -0.7804642166344289
0.04754098360655738, -0.7630560928433265
0.05163934426229509, -0.7456479690522237
0.0569672131147541, -0.7282398452611214
0.06229508196721312, -0.710831721470019
0.06639344262295083, -0.699226305609284
0.0709016393442623, -0.6876208897485485
0.07663934426229507, -0.6644100580270789
0.08114754098360655, -0.6470019342359765
0.08606557377049182, -0.6295938104448737
0.09098360655737706, -0.6121856866537714
0.09549180327868853, -0.5889748549323013
0.1, -0.5599613152804634
0.1016393442622951, -0.5309477756286265
0.10081967213114754, -0.5019342359767887
0.09631147540983606, -0.46711798839458396
0.09139344262295082, -0.44970986460348117
0.08688524590163935, -0.4323017408123788
0.08073770491803278, -0.4148936170212765
0.07622950819672131, -0.403288201160541
0.07172131147540983, -0.39168278529980594
0.06639344262295083, -0.3800773694390709
0.061475409836065587, -0.3684719535783363
0.05614754098360657, -0.35106382978723394
0.05204918032786886, -0.34526112185686575
0.0471311475409836, -0.33365570599613115
0.04221311475409836, -0.3220502901353961
0.03647540983606558, -0.30464216634429375
0.03237704918032787, -0.2930367504835587
0.027868852459016394, -0.2756286266924559
0.02336065573770492, -0.26402321083172087
0.018442622950819665, -0.23500967117988392
0.013934426229508204, -0.20019342359767833
0.011065573770491804, -0.15377176015473815
0.008196721311475405, -0.08994197292069606
0.00737704918032786, -0.026112185686653522
0.00778688524590164, 0.0493230174081245
0.009836065573770494, 0.11895551257253434
0.011885245901639349, 0.17698259187620957
0.01639344262295081, 0.21760154738878157
0.02049180327868852, 0.2466150870406194
0.025409836065573774, 0.2756286266924568
0.02991803278688525, 0.28723404255319185
0.03483606557377049, 0.30464216634429464
0.040573770491803274, 0.322050290135397
0.04467213114754098, 0.32785299806576473
0.05, 0.3452611218568671
0.05532786885245901, 0.36266924564796943
0.05901639344262295, 0.3684719535783372
0.0639344262295082, 0.3800773694390722
0.06885245901639345, 0.39168278529980727
0.07418032786885245, 0.39748549323017457
0.07868852459016393, 0.41489361702127736
0.0836065573770492, 0.4323017408123797
0.08852459016393444, 0.44390715667311476
0.09467213114754097, 0.46711798839458485
0.09795081967213115, 0.4845261121856872
0.1016393442622951, 0.5251450676982596
0.10081967213114754, 0.542553191489362
0.09631147540983606, 0.5889748549323022
0.09139344262295082, 0.606382978723405
0.08688524590163935, 0.6295938104448746
0.08237704918032787, 0.6528046421663447
0.07745901639344263, 0.66441005802708
0.07295081967213116, 0.6876208897485501
0.06844262295081968, 0.7050290135396524
0.06270491803278688, 0.722437137330755
0.05737704918032786, 0.7340425531914898
0.05286885245901639, 0.7514506769825926
0.04836065573770491, 0.7630560928433274
0.04385245901639345, 0.7746615087040625
0.03729508196721311, 0.8036750483559001
0.03401639344262296, 0.8152804642166349
0.02909836065573769, 0.8326885880077377
0.023770491803278698, 0.8558994197292074
0.020081967213114754, 0.8791102514506774
0.015163934426229514, 0.9139264990328824
0.010655737704918025, 0.9603481624758226
0.00737704918032786, 1.0067698259187627
0.0053278688524590195, 1.0705996131528053
0.00368852459016393, 1.1344294003868478
0.003278688524590165, 1.2040618955512579
0.0028688524590163994, 1.2794970986460352
0.00245901639344262, 1.3491295938104455
0.0020491803278688547, 1.412959381044488
0.0016393442622950755, 1.4883945841392656


==> sources/results/pictures/profile-ref/mendez_profiles/c1_line.dat <==
0.005737704918032785, -1.2446808510638294
0.005737704918032785, -1.1924564796905215
0.005737704918032785, -1.1460348162475822
0.005737704918032785, -1.0938104448742743
0.00614754098360655, -1.0415860735009668
0.00614754098360655, -0.9893617021276593
0.006557377049180316, -0.9545454545454541
0.006967213114754095, -0.9139264990328813
0.00778688524590164, -0.8733075435203093
0.011065573770491804, -0.8326885880077364
0.014754098360655735, -0.8036750483558994
0.01680327868852459, -0.7920696324951639
0.020081967213114754, -0.7746615087040616
0.02336065573770492, -0.7630560928433265
0.026639344262295084, -0.7572533849129592
0.02909836065573769, -0.7456479690522237
0.03237704918032787, -0.7340425531914887
0.035655737704918034, -0.7224371373307541
0.038934426229508184, -0.710831721470019
0.04221311475409836, -0.699226305609284
0.04508196721311475, -0.6818181818181812
0.04877049180327868, -0.6702127659574462
0.053278688524590154, -0.6644100580270789
0.05778688524590164, -0.6470019342359765
0.06106557377049179, -0.6353965183752415
0.06475409836065574, -0.6179883945841387
0.06885245901639345, -0.6005802707930363
0.0709016393442623, -0.5773694390715667
0.07295081967213116, -0.5541586073500961
0.07540983606557378, -0.5425531914893611
0.0778688524590164, -0.5251450676982587
0.07950819672131149, -0.5019342359767887
0.07991803278688525, -0.47292069632495126
0.07704918032786884, -0.46711798839458396
0.07418032786885245, -0.45551257253384847
0.0709016393442623, -0.44970986460348117
0.06844262295081968, -0.4381044487427461
0.0655737704918033, -0.4323017408123788
0.06270491803278688, -0.4264990328820111
0.0598360655737705, -0.4206963249516438
0.05655737704918033, -0.4148936170212765
0.05204918032786886, -0.4090909090909087
0.04672131147540984, -0.403288201160541
0.043032786885245894, -0.39748549323017324
0.03934426229508198, -0.38588007736943863
0.035245901639344254, -0.3800773694390709
0.031147540983606545, -0.3684719535783363
0.02745901639344263, -0.35686653771760124
0.022540983606557374, -0.34526112185686575
0.018852459016393444, -0.3162475822050288
0.015983606557377045, -0.28723404255319096
0.013524590163934425, -0.25241779497098626
0.01270491803278688, -0.20599613152804608
0.01270491803278688, -0.15377176015473815
0.011885245901639349, -0.10154738878143066
0.011885245901639349, -0.06092843326885822
0.011885245901639349, -0.0029013539651829845
0.012295081967213115, 0.04352030947775676
0.01270491803278688, 0.10154738878143155
0.01270491803278688, 0.18858800773694462
0.013524590163934425, 0.2524177949709867
0.014754098360655735, 0.31624758220502924
0.01639344262295081, 0.3452611218568671
0.01926229508196721, 0.3684719535783372
0.02213114754098361, 0.3858800773694395
0.02581967213114754, 0.39168278529980727
0.029508196721311483, 0.40328820116054187
0.03401639344262296, 0.42069632495164466
0.038934426229508184, 0.4323017408123797
0.043032786885245894, 0.438104448742747
0.04795081967213115, 0.44970986460348206
0.053278688524590154, 0.45551257253384936
0.05778688524590164, 0.46711798839458485
0.06229508196721312, 0.47292069632495215
0.06680327868852459, 0.47872340425531945
0.0709016393442623, 0.49032882011605494
0.07540983606557378, 0.5135396518375246
0.07868852459016393, 0.5309477756286274
0.08155737704918034, 0.5483558994197297
0.08032786885245902, 0.5773694390715676
0.07704918032786884, 0.5947775628626699
0.07336065573770492, 0.606382978723405
0.069672131147541, 0.6295938104448746
0.06598360655737706, 0.6470019342359774
0.06270491803278688, 0.66441005802708
0.05819672131147541, 0.6876208897485501
0.05491803278688524, 0.6992263056092849
0.050819672131147534, 0.722437137330755
0.04508196721311475, 0.7514506769825926
0.040573770491803274, 0.768858800773695
0.035655737704918034, 0.7862669245647975
0.03073770491803278, 0.8036750483559001
0.026229508196721305, 0.8210831721470024
0.02172131147540983, 0.838491295938105
0.018442622950819665, 0.8558994197292074
0.014754098360655735, 0.8791102514506774
0.01147540983606557, 0.9197292069632501
0.009426229508196715, 0.9661508704061901
0.008196721311475405, 1.0299806576402328
0.00737704918032786, 1.08220502901354
0.00737704918032786, 1.1518375241779504
0.00737704918032786, 1.215667311411993
0.006967213114754095, 1.2446808510638303


==> sources/results/pictures/profile-ref/mendez_profiles/c2_dash.dat <==
-0.1682926829268292, -1.2451737451737448
-0.1682926829268292, -1.1930501930501927
-0.1682926829268292, -1.1467181467181469
-0.1682926829268292, -1.0945945945945947
-0.16788617886178853, -1.0424710424710426
-0.16788617886178853, -0.9903474903474905
-0.1674796747967479, -0.9555984555984556
-0.16707317073170724, -0.9150579150579148
-0.16626016260162596, -0.8745173745173744
-0.16300813008130074, -0.8339768339768336
-0.15934959349593492, -0.8050193050193051
-0.15731707317073162, -0.7934362934362933
-0.15406504065040644, -0.7760617760617761
-0.15081300813008122, -0.7644787644787643
-0.14756097560975603, -0.7586872586872588
-0.14512195121951216, -0.7471042471042466
-0.14186991869918691, -0.7355212355212353
-0.13861788617886173, -0.7239382239382239
-0.13536585365853654, -0.7123552123552122
-0.13211382113821132, -0.7007722007722008
-0.12926829268292678, -0.6833976833976831
-0.12560975609756092, -0.6718146718146718
-0.12113821138211378, -0.6660231660231659
-0.11666666666666661, -0.6486486486486487
-0.11341463414634143, -0.6370656370656373
-0.10975609756097557, -0.6196911196911197
-0.10569105691056907, -0.6023166023166024
-0.10365853658536581, -0.5791505791505793
-0.10162601626016257, -0.5559845559845558
-0.09918699186991867, -0.5444015444015444
-0.09674796747967476, -0.5270270270270272
-0.09512195121951214, -0.5038610038610036
-0.0947154471544715, -0.47490347490347506
-0.09756097560975607, -0.4691119691119692
-0.10040650406504059, -0.4575289575289574
-0.10365853658536581, -0.4517374517374515
-0.10609756097560971, -0.44015444015444016
-0.10894308943089426, -0.43436293436293427
-0.11178861788617882, -0.4285714285714284
-0.11463414634146336, -0.42277992277992293
-0.11788617886178857, -0.41698841698841704
-0.12235772357723572, -0.41119691119691115
-0.12764227642276418, -0.40540540540540526
-0.13130081300813, -0.39961389961389937
-0.13495934959349587, -0.38803088803088803
-0.1390243902439024, -0.38223938223938214
-0.1430894308943089, -0.3706563706563708
-0.14674796747967472, -0.359073359073359
-0.15162601626016253, -0.34749034749034724
-0.1552845528455284, -0.3185328185328187
-0.15813008130081294, -0.2895752895752892
-0.16056910569105684, -0.25482625482625476
-0.16138211382113815, -0.20849420849420852
-0.16138211382113815, -0.1563706563706564
-0.16219512195121943, -0.10424710424710426
-0.16219512195121943, -0.06370656370656347
-0.16219512195121943, -0.005791505791505447
-0.1617886178861788, 0.04054054054054035
-0.16138211382113815, 0.09845559845559837
-0.16138211382113815, 0.1853281853281854
-0.16056910569105684, 0.24903474903474887
-0.15934959349593492, 0.3127413127413128
-0.1577235772357723, 0.3416988416988418
-0.15487804878048772, 0.3648648648648649
-0.1520325203252032, 0.38223938223938214
-0.14837398373983735, 0.38803088803088803
-0.1447154471544715, 0.39961389961389937
-0.14024390243902435, 0.41698841698841704
-0.13536585365853654, 0.4285714285714288
-0.13130081300813, 0.43436293436293427
-0.1264227642276422, 0.44594594594594605
-0.12113821138211378, 0.4517374517374515
-0.11666666666666661, 0.4633204633204633
-0.11219512195121946, 0.4691119691119692
-0.1077235772357723, 0.47490347490347506
-0.10365853658536581, 0.4864864864864864
-0.09918699186991867, 0.5096525096525095
-0.09593495934959345, 0.5270270270270272
-0.0930894308943089, 0.5444015444015444
-0.09430894308943086, 0.5733590733590734
-0.09756097560975607, 0.5907335907335907
-0.10121951219512193, 0.6023166023166024
-0.10487804878048776, 0.6254826254826253
-0.10853658536585362, 0.6428571428571428
-0.11178861788617882, 0.6602316602316602
-0.11626016260162597, 0.6833976833976836
-0.11951219512195117, 0.6949806949806949
-0.12357723577235767, 0.7181467181467183
-0.12926829268292678, 0.747104247104247
-0.13373983739837392, 0.7644787644787643
-0.13861788617886173, 0.7818532818532817
-0.14349593495934954, 0.7992277992277992
-0.14796747967479668, 0.8166023166023164
-0.15243902439024384, 0.8339768339768339
-0.15569105691056906, 0.8513513513513511
-0.15934959349593492, 0.8745173745173744
-0.1626016260162601, 0.915057915057915
-0.16463414634146334, 0.9613899613899612
-0.1658536585365853, 1.0250965250965252
-0.1666666666666666, 1.077220077220077
-0.1666666666666666, 1.1467181467181466
-0.1666666666666666, 1.2104247104247103
-0.16707317073170724, 1.2393822393822393
0.0060975609756097615, -1.4768339768339764
0.007317073170731714, -1.4478764478764479
0.009349593495934977, -1.384169884169884
0.011382113821138212, -1.3320463320463318
0.01504065040650407, -1.2799227799227797
0.018699186991869926, -1.2335907335907335
0.022764227642276397, -1.1872586872586868
0.026422764227642254, -1.1467181467181469
0.03089430894308945, -1.1177606177606174
0.0357723577235772, -1.0830115830115825
0.03943089430894306, -1.048262548262548
0.04430894308943087, -1.019305019305019
0.04878048780487801, -0.9845559845559846
0.053252032520325204, -0.9555984555984556
0.057723577235772344, -0.9266409266409266
0.062195121951219484, -0.8976833976833976
0.0670731707317073, -0.868725868725869
0.07073170731707315, -0.8455598455598454
0.07560975609756096, -0.810810810810811
0.0800813008130081, -0.7818532818532815
0.08414634146341457, -0.752895752895753
0.08943089430894305, -0.7123552123552122
0.0930894308943089, -0.6833976833976831
0.09715447154471543, -0.6428571428571428
0.10081300813008129, -0.5965250965250966
0.10162601626016257, -0.5617760617760617
0.10203252032520319, -0.5212355212355213
0.10040650406504062, -0.4864864864864864
0.09837398373983738, -0.4575289575289574
0.0963414634146341, -0.43436293436293427
0.09430894308943086, -0.41698841698841704
0.09146341463414628, -0.3938223938223935
0.08902439024390243, -0.38223938223938214
0.08699186991869914, -0.3648648648648649
0.08333333333333329, -0.34749034749034724
0.07926829268292682, -0.3243243243243241
0.07439024390243901, -0.3069498069498069
0.0695121951219512, -0.28378378378378377
0.0638211382113821, -0.26061776061776065
0.06056910569105686, -0.24903474903474931
0.05487804878048777, -0.22007722007721986
0.0508130081300813, -0.20270270270270263
0.04552845528455282, -0.1853281853281854
0.04105691056910568, -0.1563706563706564
0.03617886178861787, -0.13320463320463327
0.03170731707317073, -0.10424710424710426
0.027235772357723592, -0.06370656370656347
0.024796747967479632, -0.011583011583011782
0.027235772357723592, 0.06370656370656391
0.03048780487804878, 0.1042471042471047
0.03495934959349592, 0.13899613899613872
0.03943089430894306, 0.15637065637065595
0.04430894308943087, 0.1795366795366795
0.048373983739837395, 0.19691119691119674
0.053252032520325204, 0.2200772200772203
0.0589430894308943, 0.24324324324324342
0.06300813008130077, 0.25482625482625476
0.06829268292682925, 0.272200772200772
0.07276422764227639, 0.29536679536679555
0.07723577235772358, 0.3127413127413128
0.082520325203252, 0.3359073359073359
0.08658536585365853, 0.37065637065637036
0.09146341463414628, 0.38803088803088803
0.09593495934959342, 0.4227799227799225
0.09959349593495928, 0.4691119691119692
0.10203252032520319, 0.5328185328185326
0.10162601626016257, 0.5617760617760617
0.098780487804878, 0.6196911196911197
0.09552845528455281, 0.6602316602316602
0.090650406504065, 0.7007722007722006
0.08658536585365853, 0.7355212355212353
0.08211382113821133, 0.7644787644787643
0.07804878048780486, 0.7934362934362933
0.07276422764227639, 0.8281853281853282
0.06788617886178858, 0.8571428571428572
0.0638211382113821, 0.8861003861003862
0.05934959349593491, 0.915057915057915
0.05487804878048777, 0.944015444015444
0.0508130081300813, 0.972972972972973
0.04593495934959349, 1.0019305019305018
0.04105691056910568, 1.0424710424710424
0.037804878048780494, 1.0656370656370655
0.03292682926829263, 1.1003861003861002
0.029268292682926828, 1.1293436293436292
0.02439024390243902, 1.1640926640926639
0.02073170731707316, 1.2104247104247103
0.016666666666666635, 1.250965250965251
0.013008130081300806, 1.3030888030888028
0.01016260162601626, 1.3610038610038608
0.008130081300812997, 1.4189189189189186
0.0060975609756097615, 1.4884169884169882


==> sources/results/pictures/profile-ref/mendez_profiles/c2_line.dat <==
0.009349593495934977, -1.2335907335907335
0.01016260162601626, -1.204633204633205
0.011382113821138212, -1.1756756756756754
0.011788617886178854, -1.1467181467181469
0.013821138211382117, -1.1177606177606174
0.015853658536585352, -1.1003861003861002
0.018292682926829257, -1.0945945945945947
0.0215447154471545, -1.0714285714285712
0.022357723577235783, -1.048262548262548
0.02560975609756097, -1.0308880308880308
0.028861788617886158, -1.019305019305019
0.03292682926829263, -1.0019305019305018
0.037804878048780494, -0.9961389961389959
0.04065040650406501, -0.9903474903474905
0.04512195121951221, -0.9845559845559846
0.04715447154471544, -0.9671814671814669
0.048373983739837395, -0.9324324324324325
0.052439024390243866, -0.9150579150579148
0.05609756097560972, -0.903474903474903
0.05853658536585363, -0.8861003861003862
0.06016260162601625, -0.8513513513513509
0.06341463414634144, -0.8339768339768336
0.06544715447154473, -0.8223938223938223
0.06504065040650406, -0.7818532818532815
0.06829268292682925, -0.7644787644787643
0.07113821138211382, -0.752895752895753
0.07520325203252029, -0.7355212355212353
0.07886178861788615, -0.7239382239382239
0.07682926829268291, -0.7123552123552122
0.07479674796747968, -0.7007722007722008
0.07682926829268291, -0.6949806949806949
0.07926829268292682, -0.6833976833976831
0.08130081300813005, -0.6718146718146718
0.08333333333333329, -0.6544401544401546
0.08292682926829267, -0.631274131274131
0.082520325203252, -0.6023166023166024
0.08455284552845524, -0.5907335907335907
0.08658536585365853, -0.5791505791505793
0.08495934959349591, -0.5617760617760617
0.08373983739837396, -0.5444015444015444
0.08495934959349591, -0.5212355212355213
0.08373983739837396, -0.4922779922779923
0.08130081300813005, -0.4922779922779923
0.07967479674796743, -0.47490347490347506
0.08130081300813005, -0.46332046332046284
0.08373983739837396, -0.4517374517374515
0.08130081300813005, -0.43436293436293427
0.07926829268292682, -0.42277992277992293
0.07560975609756096, -0.41119691119691115
0.07154471544715443, -0.40540540540540526
0.06829268292682925, -0.38803088803088803
0.06504065040650406, -0.3706563706563708
0.06178861788617887, -0.3648648648648649
0.05853658536585363, -0.3532818532818536
0.05487804878048777, -0.34749034749034724
0.05040650406504063, -0.33011583011583
0.04430894308943087, -0.3127413127413128
0.04024390243902434, -0.2895752895752892
0.03536585365853659, -0.26640926640926654
0.03130081300813006, -0.24903474903474931
0.028861788617886158, -0.2316602316602312
0.026422764227642254, -0.20270270270270263
0.022764227642276397, -0.17953667953667907
0.01991869918699188, -0.1505791505791505
0.017479674796747974, -0.1158301158301156
0.017073170731707304, -0.07528957528957525
0.01626016260162602, -0.04633204633204624
0.01626016260162602, 0
0.015853658536585352, 0.052123552123552574
0.017479674796747974, 0.11003861003861015
0.01991869918699188, 0.1447876447876446
0.0215447154471545, 0.1853281853281854
0.02439024390243902, 0.21428571428571397
0.028861788617886158, 0.24324324324324342
0.03292682926829263, 0.26640926640926654
0.03617886178861787, 0.28957528957528966
0.04065040650406501, 0.3185328185328187
0.04471544715447154, 0.33011583011583
0.04878048780487801, 0.3416988416988418
0.052845528455284535, 0.35328185328185313
0.05650406504065039, 0.359073359073359
0.06016260162601625, 0.37065637065637036
0.0638211382113821, 0.38803088803088803
0.06829268292682925, 0.39961389961389937
0.07154471544715443, 0.41698841698841704
0.07479674796747968, 0.44015444015444016
0.07845528455284548, 0.4517374517374515
0.08211382113821133, 0.4691119691119692
0.08495934959349591, 0.4806949806949805
0.08699186991869914, 0.5038610038610036
0.08902439024390243, 0.5212355212355213
0.08658536585365853, 0.5328185328185326
0.08414634146341457, 0.5444015444015444
0.08414634146341457, 0.5791505791505793
0.08414634146341457, 0.6196911196911197
0.08373983739837396, 0.6428571428571428
0.08455284552845524, 0.6718146718146718
0.08373983739837396, 0.6949806949806949
0.08048780487804871, 0.7297297297297296
0.07439024390243901, 0.7586872586872586
0.06869918699186986, 0.7876447876447876
0.06626016260162601, 0.7992277992277992
0.06463414634146339, 0.8281853281853282
0.06097560975609753, 0.8455598455598454
0.05975609756097558, 0.8803088803088801
0.06056910569105686, 0.8976833976833976
0.05731707317073173, 0.9092664092664091
0.053252032520325204, 0.9266409266409266
0.05000000000000002, 0.9382239382239383
0.04593495934959349, 0.9613899613899612
0.042276422764227634, 0.972972972972973
0.037398373983739824, 0.9961389961389961
0.0357723577235772, 1.0250965250965252
0.03130081300813006, 1.048262548262548
0.026829268292682923, 1.083011583011583
0.02073170731707316, 1.106177606177606
0.016666666666666635, 1.1756756756756757
0.012195121951219495, 1.2335907335907335


==> sources/results/pictures/profile-ref/mendez_profiles/c3_dash.dat <==
0.038367346938775526, -1.4965014577259477
0.041632653061224434, -1.4503585217870927
0.04489795918367351, -1.3984240800567327
0.048163265306122416, -1.3580726499093845
0.05183673469387756, -1.3061618469781733
0.05551020408163265, -1.254251044046962
0.05918367346938774, -1.2081317469072572
0.062448979591836706, -1.1561973051768972
0.0661224489795918, -1.1158695138286974
0.06938775510204082, -1.0639350720983374
0.07346938775510203, -1.012047907966275
0.07673469387755105, -0.9716964778189263
0.08040816326530614, -0.9197856748877151
0.0836734693877551, -0.8678512331573556
0.08693877551020401, -0.821708297218501
0.0906122448979591, -0.7582144827042785
0.09265306122448974, -0.7120006303679771
0.0951020408163265, -0.6426443936648019
0.09714285714285714, -0.5848475297454891
0.09877551020408154, -0.515444015444015
0.09918367346938778, -0.44596958474509485
0.09877551020408154, -0.4054054054054048
0.09755102040816327, -0.33583641950988863
0.09714285714285714, -0.3126467575447167
0.09877551020408154, -0.2895752895752892
0.09836734693877552, -0.2663856276101173
0.09632653061224489, -0.24310141044834932
0.09469387755102038, -0.21404932629422424
0.093469387755102, -0.19081238673075385
0.09183673469387749, -0.16176030257662877
0.09020408163265309, -0.13270821842250458
0.08857142857142858, -0.11523914585139039
0.08693877551020401, -0.09197856748877165
0.08489795918367349, -0.06869435032700322
0.08408163265306123, -0.039689543771176616
0.08489795918367349, -0.010779292411945196
0.08530612244897956, 0.023946103537940466
0.08530612244897956, 0.05290363249546948
0.08571428571428574, 0.08183752265384925
0.08775510204081632, 0.1106768576156334
0.08816326530612245, 0.13961074777401317
0.0889795918367347, 0.1685209991332446
0.08979591836734696, 0.203222756283981
0.09102040816326534, 0.23210936884406275
0.09224489795918372, 0.2609959814041449
0.09428571428571425, 0.2782523047829173
0.09632653061224489, 0.3013001339531951
0.09755102040816327, 0.3359782523047832
0.09836734693877552, 0.37068000945552004
0.09877551020408154, 0.3996138996138998
0.09918367346938778, 0.4343392955637855
0.09877551020408154, 0.4691119691119696
0.09836734693877552, 0.5096761484516588
0.09836734693877552, 0.527050665826176
0.0979591836734694, 0.5444488219998429
0.09755102040816327, 0.5618469781735089
0.09591836734693876, 0.6024820739106453
0.09551020408163263, 0.637254747458829
0.09387755102040812, 0.6692025845087068
0.09265306122448974, 0.6895437711764243
0.09163265306122453, 0.7214561500275782
0.09061224489795933, 0.7475770230872267
0.09265306122448974, 0.6837522653849186
0.08857142857142858, 0.7824442518320072
0.0873469387755102, 0.8056811913954771
0.08489795918367349, 0.8405720589394059
0.08163265306122447, 0.8870932156646443
0.0783673469387755, 0.9394058781813885
0.07387755102040816, 0.9917894570955796
0.07061224489795914, 1.0441021196123237
0.06693877551020405, 1.090646915136711
0.06326530612244896, 1.1429832164526044
0.059591836734693926, 1.1837365061854856
0.056734693877551035, 1.2360255299030811
0.053061224489795944, 1.2825703254274683
0.04897959183673467, 1.3349302655425106
0.04612244897959178, 1.375636277677094
0.04204081632653062, 1.4337877235836418
0.0387755102040816, 1.486100386100386


==> sources/results/pictures/profile-ref/mendez_profiles/c3_line.dat <==
0.05102040816326531, -1.2424080056733113
0.0546938775510204, -1.2136632259081237
0.05591836734693878, -1.2021511307225587
0.0546938775510204, -1.1904972027421001
0.05387755102040814, -1.1788669135607908
0.05551020408163265, -1.1673784571743755
0.059591836734693926, -1.1560318335828543
0.062448979591836706, -1.138822787802379
0.06448979591836734, -1.1273579702151126
0.06530612244897954, -1.1042392246473876
0.06653061224489798, -1.0811441178788113
0.06857142857142862, -1.0696793002915448
0.07102040816326533, -1.0524466157119217
0.07142857142857145, -1.0293042313450473
0.0730612244897959, -1.0178157749586316
0.07387755102040816, -0.9889055235994011
0.0730612244897959, -0.959900717043574
0.07428571428571423, -0.9252225986919864
0.07510204081632649, -0.9021038531242609
0.07387755102040816, -0.8846584193522968
0.07469387755102042, -0.8615396737845713
0.07714285714285712, -0.8385154834134423
0.0783673469387755, -0.8096288708533605
0.07755102040816325, -0.786415570089039
0.07918367346938776, -0.7691356079111178
0.0812244897959184, -0.7460877787408395
0.08326530612244903, -0.7346229611535731
0.08163265306122447, -0.7113623827909543
0.08040816326530614, -0.6997084548104953
0.08163265306122447, -0.6824048538334249
0.08326530612244903, -0.6651248916555037
0.08326530612244903, -0.6303758569064688
0.08571428571428574, -0.6131431723268452
0.08653061224489794, -0.6016074383421319
0.08530612244897956, -0.5783704987786615
0.08408163265306123, -0.5609250650066975
0.08571428571428574, -0.5436451028287759
0.08775510204081632, -0.5321802852415098
0.08693877551020401, -0.5089669844771882
0.08612244897959181, -0.47996217792136164
0.08408163265306123, -0.4450949491765819
0.08489795918367349, -0.4683082499409026
0.0844897959183673, -0.42195256480970755
0.08653061224489794, -0.4162792530139465
0.08693877551020401, -0.3989283744385781
0.08489795918367349, -0.3872271688598219
0.08285714285714285, -0.36973445748955935
0.0812244897959184, -0.35805689070995195
0.08244897959183672, -0.32917027814986977
0.08081632653061221, -0.31170120557875647
0.08040816326530614, -0.29430304940508956
0.08040816326530614, -0.2769285320305723
0.07755102040816325, -0.2651800488535181
0.07469387755102042, -0.25343156567646385
0.0730612244897959, -0.23017098731384422
0.0730612244897959, -0.2070049641478211
0.07102040816326533, -0.1953037585690649
0.06897959183673469, -0.17781104719880192
0.06816326530612243, -0.15459774643448077
0.06938775510204082, -0.1372941454574108
0.07061224489795914, -0.11419903868883408
0.07102040816326533, -0.09684816011346609
0.07020408163265307, -0.08521787093215671
0.07020408163265307, -0.0562603419746277
0.06857142857142862, -0.021416752028997177
0.06775510204081636, 0.007588054526830312
0.06816326530612243, 0.04231345047671642
0.06897959183673469, 0.06543219604444106
0.06816326530612243, 0.0944370026002681
0.06979591836734689, 0.1175084705696956
0.07142857142857145, 0.1463714443306281
0.07265306122448978, 0.16367504530769894
0.0730612244897959, 0.19260893546607827
0.07510204081632649, 0.21565676463635697
0.07632653061224487, 0.24454337719643826
0.07551020408163267, 0.2735481837522653
0.07755102040816325, 0.30817902450555534
0.07959183673469389, 0.3370183594673395
0.07999999999999996, 0.3659522496257188
0.08285714285714285, 0.39474430698920493
0.08408163265306123, 0.4178394137577808
0.0844897959183673, 0.446773303916161
0.08693877551020401, 0.46979749428729045
0.0873469387755102, 0.4929398786541648
0.08571428571428574, 0.5104089512252781
0.08489795918367349, 0.5278307461980929
0.08408163265306123, 0.551044046962414
0.08244897959183672, 0.5685131195335278
0.0812244897959184, 0.5975415648885041
0.08285714285714285, 0.6206130328579307
0.08244897959183672, 0.6553857064061148
0.0844897959183673, 0.6784335355763931
0.08530612244897956, 0.7015522811441179
0.0844897959183673, 0.7189740761169334
0.08612244897959181, 0.7420455440863605
0.08571428571428574, 0.7652352060515328
0.08285714285714285, 0.7827751950200932
0.08285714285714285, 0.8001497123946106
0.08326530612244903, 0.8232920967614847
0.08285714285714285, 0.8580647703096684
0.08081632653061221, 0.8697659758884249
0.07877551020408158, 0.8756756756756756
0.07632653061224487, 0.8989835316365931
0.07428571428571423, 0.9338507603813728
0.07346938775510203, 0.9570640611456938
0.07183673469387752, 0.9861161452998188
0.06979591836734689, 0.9978173508785755
0.06693877551020405, 1.0269403514301474
0.06571428571428573, 1.038594279410606
0.06693877551020405, 1.061689386179182
0.06857142857142862, 1.0789693483571035
0.06897959183673469, 1.0963202269324717
0.06734693877551018, 1.1137892995035852
0.06571428571428573, 1.1254668662831928
0.06367346938775509, 1.1313765660704436
0.06285714285714283, 1.1545898668347647
0.06326530612244896, 1.1719407454101334
0.06122448979591838, 1.1836419509888896
0.06, 1.2010873847608543
0.05836734693877549, 1.2185564573319678
0.05632653061224491, 1.2418406744937356


==> sources/results/pictures/profile-ref/mendez_profiles/c4_dash.dat <==
0.0546938775510204, -1.4852021117327237
0.0546938775510204, -1.49099361752423
0.05673469387755101, -1.4503348829879443
0.05959183673469387, -1.3806713418958316
0.06122448979591835, -1.3516192577417065
0.06367346938775512, -1.2935623670317549
0.06693877551020408, -1.2412497045150106
0.06938775510204079, -1.1831928138050585
0.07224489795918368, -1.1251122842959576
0.07551020408163264, -1.055425104404696
0.0779591836734694, -1.0031597194862498
0.08040816326530612, -0.9393113229847927
0.08244897959183675, -0.8754865652824835
0.08448979591836733, -0.817453313371681
0.08612244897959184, -0.7478606886770156
0.0877551020408163, -0.6782680639823493
0.08897959183673468, -0.614490583878339
0.09020408163265306, -0.5449215979828224
0.09142857142857144, -0.47535261208730617
0.09183673469387751, -0.44057993853912203
0.09102040816326532, -0.41746119297139694
0.08979591836734693, -0.4059490977858329
0.09061224489795919, -0.3827357970215113
0.09061224489795919, -0.3479867622724764
0.08979591836734688, -0.3190765109132436
0.08897959183673457, -0.29016625955401043
0.08897959183673457, -0.24962571901346653
0.0893877551020407, -0.22064455125678606
0.09061224489795919, -0.32192498621069854
0.08897959183673468, -0.18012764951540516
0.08979591836734693, -0.15112284295957767
0.09061224489795919, -0.12211803640375107
0.09102040816326532, -0.08734536285556693
0.09061224489795919, -0.04103695532266949
0.09020408163265306, -0.012103065164289717
0.09020408163265306, 0.022645969584745185
0.08857142857142855, 0.051508943345678126
0.08857142857142855, 0.08336222519895964
0.08734693877551011, 0.11224883775904093
0.08857142857142855, 0.051508943345678126
0.0869387755102041, 0.15566149239618587
0.08734693877551022, 0.17885115436135823
0.08816326530612242, 0.21943897250019662
0.08897959183673468, 0.24554802616027072
0.09061224489795919, 0.27170435741864285
0.09224489795918381, 0.28917342998975615
0.09061224489795919, 0.26591285162713696
0.09387755102040815, 0.329808525726893
0.09346938775510202, 0.3587424158852728
0.09265306122448977, 0.3876526672445042
0.09142857142857144, 0.4165392798045857
0.09224489795918364, 0.45133559215191843
0.09142857142857144, 0.4860373493026551
0.09061224489795919, 0.5323221180364035
0.09020408163265306, 0.5786305255693007
0.08897959183673468, 0.6364746670869117
0.08734693877551022, 0.7116696871798911
0.08571428571428566, 0.7694901898983528
0.08367346938775508, 0.8388700654006775
0.08204081632653062, 0.9024820739106452
0.07959183673469386, 0.9660468048223148
0.07755102040816322, 1.0296351745331334
0.07510204081632652, 1.0874083996532973
0.07183673469387755, 1.1451343471751632
0.06897959183673466, 1.2086754392876842
0.06612244897959182, 1.260633519817193
0.06367346938775512, 1.324198250728863
0.0604081632653061, 1.370341186667717
0.058367346938775516, 1.4281380505870298
0.055102040816326525, 1.4916555039004016


==> sources/results/pictures/profile-ref/mendez_profiles/c4_line.dat <==
0.06551020408163263, -1.2355409345205266
0.06836734693877575, -1.1977306752816932
0.06959183673469407, -1.1484319596564467
0.07000000000000026, -1.1165550390040133
0.07183673469387755, -1.0961783941375778
0.073469387755102, -1.0845008273579704
0.07387755102040819, -1.0671026711843035
0.0726530612244898, -1.049799070207233
0.0710204081632653, -1.0209360964463006
0.0726530612244898, -0.9918840122921755
0.07428571428571432, -0.9686234339295567
0.07306122448979588, -0.94552832716098
0.07224489795918368, -0.9166180758017495
0.07510204081632652, -0.8874950752501776
0.0771428571428571, -0.8584193522969032
0.07918367346938773, -0.8293436293436294
0.07918367346938773, -0.7888030888030886
0.07755102040816322, -0.765731620833662
0.07918367346938773, -0.7366795366795369
0.07918367346938773, -0.701930501930502
0.0771428571428571, -0.667299661177212
0.07959183673469386, -0.6497833110078006
0.0787755102040816, -0.6208730596485696
0.08163265306122444, -0.5917500590969977
0.08163265306122444, -0.5627925301394687
0.08163265306122444, -0.5222519895989284
0.08367346938775508, -0.5047592782286658
0.08448979591836733, -0.47575447167283924
0.08285714285714288, -0.44689149791190586
0.08285714285714288, -0.41214246316287184
0.0840816326530612, -0.3831140178078951
0.08326530612244895, -0.3657867780316759
0.08122448979591837, -0.34273894886139855
0.08122448979591837, -0.319572925695375
0.0840816326530612, -0.2846584193522972
0.0869387755102041, -0.2497439130092194
0.08571428571428566, -0.2266488062406431
0.08448979591836733, -0.2151367110550786
0.0840816326530612, -0.18041131510519293
0.08367346938775508, -0.13989441336380137
0.08285714285714288, -0.09940115042155862
0.08204081632653062, -0.07049089906232808
0.08367346938775508, -0.04723032069970845
0.08489795918367346, 0.010755653612796845
0.08285714285714288, 0.06276101174060322
0.08163265306122444, 0.10902214167520308
0.08040816326530612, 0.14949176581829615
0.08081632653061224, 0.19584745094949163
0.08163265306122444, 0.23064376329682457
0.08367346938775508, 0.24813647466708666
0.08571428571428566, 0.2714206918288551
0.08653061224489797, 0.31200850996769347
0.08530612244897959, 0.3408951225277752
0.0840816326530612, 0.38136474667086917
0.08489795918367346, 0.4277440706012132
0.08367346938775508, 0.46242218895280085
0.08122448979591837, 0.4796548735324244
0.08489795918367346, 0.5146166574738
0.08734693877551022, 0.5321330076432116
0.08571428571428566, 0.5667874871956502
0.08367346938775508, 0.6245843511149631
0.08244897959183675, 0.6534709636750451
0.08571428571428566, 0.682617603025766
0.0877551020408163, 0.7116933259790401
0.0877551020408163, 0.7406508549365691
0.08897959183673468, 0.7638877945000393
0.08897959183673468, 0.8044283350405796
0.08612244897959184, 0.8274288866125599
0.08285714285714288, 0.8619888109684026
0.0787755102040816, 0.8849184461429356
0.08122448979591837, 0.9198093136868644
0.08285714285714288, 0.9604444094240012
0.08204081632653062, 1.0009376723662435
0.08244897959183675, 1.0357103459144275
0.08081632653061224, 1.0529903080923486
0.08040816326530612, 1.1050902214167517
0.0771428571428571, 1.128067134189583
0.073469387755102, 1.156811913954771
0.07551020408163264, 1.1858876369080449
0.07469387755102039, 1.2205893940587815
0.07224489795918368, 1.2494050902214164


==> sources/results/pictures/profile-ref/mendez_profiles/c5_dash.dat <==
0.0604081633,-1.4501221338
0.0628571429,-1.3804822315
0.0648979592,-1.2934914506
0.0673469388,-1.2238515483
0.0685714286,-1.1600740682
0.0702040816,-1.0962729493
0.0714285714,-1.0267039634
0.072244898,-0.9629501221
0.0730612245,-0.893404775
0.0734693878,-0.8296745725
0.0746938776,-0.7485225751
0.0751020408,-0.6847923725
0.0755102041,-0.6152706643
0.0771428571,-0.5514695453
0.0795918367,-0.4934126546
0.0804081633,-0.4354503191
0.0804081633,-0.3949097786
0.08,-0.3428098653
0.0795918367,-0.2849184461
0.08,-0.2559372784
0.08,-0.2096052321
0.08,-0.1458986683
0.08,-0.1169411394
0.08,-0.0706090931
0.08,-0.0532345757
0.0804081633,-0.0068788906
0.0808163265,0.0221022772
0.08,0.0568040344
0.0787755102,0.0856906469
0.0779591837,0.1203924041
0.0767346939,0.1492790166
0.0759183673,0.1897722796
0.0751020408,0.2128910251
0.0742857143,0.2475927823
0.0726530612,0.3112047908
0.072244898,0.340138681
0.072244898,0.3806792215
0.0718367347,0.3980301001
0.0718367347,0.4096131117
0.0726530612,0.4502009298
0.0730612245,0.4791820975
0.073877551,0.5197699157
0.0746938776,0.5603577338
0.0755102041,0.600945552
0.0755102041,0.6299030809
0.0751020408,0.6762114885
0.0751020408,0.6993775116
0.0751020408,0.7572925695
0.0742857143,0.8267433614
0.0730612245,0.8903790087
0.0726530612,0.9598534394
0.0718367347,1.0293042313
0.0702040816,1.0929162399
0.0685714286,1.1681112599
0.0673469388,1.2259554015
0.0653061224,1.295335277
0.0636734694,1.3589472855
0.0616326531,1.4225356552
0.0595918367,1.4861240249


==> sources/results/pictures/profile-ref/mendez_profiles/c5_line.dat <==
0.06979591836734689, -1.2410842329209677
0.07061224489795914, -1.2178709321566465
0.06938775510204082, -1.2005673311795761
0.06816326530612243, -1.1832637302025057
0.06734693877551018, -1.1601449846347807
0.06653061224489792, -1.1428177448585615
0.06816326530612243, -1.1253486722874477
0.06938775510204082, -1.1021117327239778
0.06897959183673463, -1.0731778425655976
0.07020408163265307, -1.0499409030021272
0.0714285714285714, -1.0151209518556454
0.0714285714285714, -0.980371917106611
0.07265306122448978, -0.957134977543141
0.07387755102040816, -0.9396895437711765
0.07428571428571423, -0.9222913875975105
0.07346938775510198, -0.899172642029785
0.0730612244897959, -0.8702387518714052
0.07387755102040816, -0.8296509337325664
0.07428571428571423, -0.7890867543928768
0.07346938775510198, -0.7601765030336463
0.0722448979591836, -0.7428729020565759
0.0722448979591836, -0.7197068788905523
0.06979591836734689, -0.6908911827279178
0.07061224489795914, -0.6618863761720903
0.07102040816326527, -0.6271137026239071
0.06979591836734689, -0.5982270900638249
0.07102040816326527, -0.5634071389173432
0.0730612244897959, -0.5401229217555747
0.07510204081632649, -0.5110471988023013
0.07551020408163261, -0.4878575368371285
0.07510204081632649, -0.4531321408872433
0.07346938775510198, -0.4300606729178158
0.0730612244897959, -0.42429280592545915
0.07265306122448978, -0.40115042155858527
0.07469387755102042, -0.3778662043968164
0.07755102040816325, -0.3545347096367508
0.07999999999999996, -0.32543534788432726
0.08122448979591834, -0.3137814199038691
0.07959183673469383, -0.29650145772594794
0.07714285714285712, -0.26189425577180714
0.0783673469387755, -0.23865731620833674
0.07877551020408158, -0.20388464266015305
0.07999999999999996, -0.1748561973051772
0.08122448979591834, -0.14003624615869548
0.08163265306122447, -0.11684658419352312
0.08163265306122447, -0.09368056102749955
0.08040816326530614, -0.07637696005043004
0.07877551020408158, -0.05330549208100255
0.07714285714285712, -0.03602552990308139
0.07714285714285712, -0.012859506737058268
0.07551020408163261, 0.02179497281538101
0.07591836734693869, 0.06235915215507015
0.07632653061224487, 0.10292333149476018
0.076734693877551, 0.13769600504294344
0.076734693877551, 0.18402805137498968
0.07551020408163261, 0.22449767551808364
0.07428571428571423, 0.24759278228665949
0.07346938775510198, 0.28229453943739635
0.0722448979591836, 0.316972657788984
0.07265306122448978, 0.33437081396265045
0.07428571428571423, 0.35183988653376375
0.07551020408163261, 0.37507682609723414
0.07714285714285712, 0.41571192183437056
0.07877551020408158, 0.43318099440548385
0.07877551020408158, 0.467930029154519
0.07714285714285712, 0.4910014971239458
0.07591836734693869, 0.5140966038925219
0.07428571428571423, 0.5313765660704433
0.07632653061224487, 0.5546607832322117
0.07755102040816325, 0.5778977227956816
0.07755102040816325, 0.6126467575447165
0.076734693877551, 0.6473485146954532
0.07714285714285712, 0.6821211882436369
0.08040816326530614, 0.7054763218028521
0.08040816326530614, 0.7344338507603809
0.07999999999999996, 0.7575762351272555
0.076734693877551, 0.7863446536915921
0.07469387755102042, 0.8036009770703643
0.07632653061224487, 0.8326530612244893
0.07591836734693869, 0.8557954455913637
0.07714285714285712, 0.8848238909463395
0.07591836734693869, 0.9137105035064215
0.07428571428571423, 0.9309904656843428
0.07346938775510198, 0.959900717043574
0.07469387755102042, 0.9715546450240322
0.07387755102040816, 1.0062564021747693
0.07469387755102042, 1.0294697029390902
0.07265306122448978, 1.0467260263178628
0.07469387755102042, 1.0815932550626424
0.07591836734693869, 1.1048301946261125
0.07469387755102042, 1.1337168071861945
0.07346938775510198, 1.156811913954771
0.07346938775510198, 1.1799779371207941
0.0714285714285714, 1.1972342604995663
0.07061224489795914, 1.2145615002757857
0.06979591836734689, 1.2260972342604992
0.06938775510204082, 1.2492396186273733


==> sources/results/pictures/profile-ref/mendez_profiles/d1_dash.dat <==
0.0006266318537858917, -1.4622641509433967
0.0006266318537858917, -1.4622641509433967
0.0009399477806788514, -1.379245283018868
0.0012532637075717973, -1.3113207547169807
0.001566579634464757, -1.228301886792453
0.0018798955613577029, -1.1528301886792454
0.0025065274151436084, -1.0698113207547175
0.0037597911227154057, -1.0094339622641506
0.005953002610966068, -0.9603773584905655
0.01002610966057442, -0.903773584905661
0.01566579634464753, -0.8660377358490567
0.02318537859007834, -0.8320754716981131
0.030078328981723246, -0.8056603773584903
0.03822454308093996, -0.7792452830188683
0.04511749347258488, -0.7603773584905662
0.05514360313315929, -0.7377358490566039
0.06579634464751959, -0.7150943396226417
0.0733159268929504, -0.6962264150943396
0.08271540469973894, -0.6735849056603773
0.09148825065274156, -0.6547169811320752
0.10026109660574416, -0.632075471698113
0.10903394255874678, -0.6132075471698117
0.11592689295039167, -0.5905660377358495
0.120313315926893, -0.5716981132075474
0.12344647519582248, -0.5528301886792453
0.12532637075718023, -0.5339622641509436
0.12344647519582248, -0.5037735849056602
0.11718015665796348, -0.4811320754716979
0.10840731070496086, -0.4547169811320755
0.09462140992167105, -0.42830188679245307
0.08208877284595302, -0.4094339622641514
0.0664229765013055, -0.38301886792452855
0.05138381201044388, -0.3603773584905663
0.04073107049608357, -0.3377358490566036
0.02945169712793734, -0.31509433962264133
0.021305483028720623, -0.28490566037735876
0.014412532637075731, -0.247169811320755
0.010652741514360312, -0.17924528301886777
0.009399477806788514, -0.13396226415094326
0.008459530026109663, -0.08113207547169843
0.008146214099216717, -0.005660377358490454
0.008146214099216717, 0.06226415094339588
0.009712793733681474, 0.1452830188679246
0.012532637075718014, 0.22075471698113214
0.018172323759791123, 0.26226415094339606
0.023812010443864245, 0.29245283018867907
0.030078328981723246, 0.3188679245283019
0.03509138381201045, 0.3264150943396227
0.04073107049608357, 0.3377358490566036
0.046370757180156666, 0.3490566037735845
0.05389033942558749, 0.364150943396226
0.06140992167101829, 0.37924528301886795
0.06830287206266321, 0.39056603773584886
0.07644908616187994, 0.4018867924528302
0.08584856396866843, 0.4169811320754717
0.09399477806788513, 0.4320754716981132
0.10088772845953005, 0.43962264150943353
0.10778067885117497, 0.4547169811320755
0.1134203655352481, 0.469811320754717
0.11906005221932119, 0.4849056603773585
0.12344647519582248, 0.5075471698113208
0.12532637075718023, 0.5377358490566038
0.12281984334203659, 0.560377358490566
0.11718015665796348, 0.590566037735849
0.10652741514360319, 0.620754716981132
0.09587467362924286, 0.6471698113207545
0.08083550913838124, 0.6811320754716976
0.07080939947780683, 0.7037735849056603
0.0626631853785901, 0.722641509433962
0.05263707571801568, 0.7490566037735849
0.04449086161879898, 0.7679245283018865
0.03509138381201045, 0.7905660377358488
0.023812010443864245, 0.8245283018867924
0.019425587467362934, 0.8471698113207546
0.015039164490861623, 0.8698113207547169
0.01002610966057442, 0.9037735849056601
0.006266318537859014, 0.9528301886792452
0.004073107049608352, 0.9981132075471697
0.0025065274151436084, 1.081132075471698
0.001566579634464757, 1.1641509433962263
0.0012532637075717973, 1.2773584905660376
0.0009399477806788514, 1.383018867924528
0.0009399477806788514, 1.481132075471698


==> sources/results/pictures/profile-ref/mendez_profiles/d1_line.dat <==
0.008772845953002609, -1.228301886792453
0.009399477806788514, -1.1528301886792454
0.009399477806788514, -1.084905660377359
0.01002610966057442, -1.0018867924528303
0.01002610966057442, -0.9415094339622643
0.010339425587467366, -0.8962264150943398
0.012532637075718014, -0.8584905660377355
0.016292428198433434, -0.828301886792453
0.020678851174934745, -0.8018867924528301
0.02945169712793734, -0.7716981132075476
0.03509138381201045, -0.756603773584906
0.04261096605744126, -0.7415094339622645
0.05075718015665798, -0.7226415094339624
0.05827676240208879, -0.7000000000000002
0.0607832898172324, -0.6773584905660379
0.0689295039164491, -0.6547169811320752
0.07644908616187994, -0.632075471698113
0.08020887728459532, -0.6018867924528304
0.0833420365535248, -0.5867924528301889
0.08647519582245432, -0.5792452830188681
0.08522193211488253, -0.5566037735849059
0.08710182767624024, -0.5415094339622644
0.08960835509138383, -0.5264150943396229
0.08960835509138383, -0.5037735849056602
0.08710182767624024, -0.48867924528301865
0.08208877284595302, -0.4660377358490564
0.07644908616187994, -0.45094339622641577
0.0689295039164491, -0.42830188679245307
0.0607832898172324, -0.41320754716981156
0.05013054830287207, -0.39811320754717006
0.038851174934725854, -0.38301886792452855
0.02945169712793734, -0.3603773584905663
0.02506527415143603, -0.3415094339622642
0.020678851174934745, -0.31509433962264133
0.01754569190600523, -0.25471698113207575
0.016919060052219326, -0.20188679245283048
0.016292428198433434, -0.15660377358490551
0.01566579634464753, -0.08867924528301918
0.015979112271540474, -0.005660377358490454
0.01566579634464753, 0.04716981132075482
0.016919060052219326, 0.11509433962264115
0.016292428198433434, 0.17547169811320762
0.016292428198433434, 0.23584905660377364
0.017232375979112285, 0.3113207547169812
0.019425587467362934, 0.3415094339622642
0.02318537859007834, 0.37169811320754675
0.028198433420365543, 0.3867924528301887
0.035718015665796354, 0.40943396226415096
0.04511749347258488, 0.42452830188679247
0.05451697127937338, 0.43962264150943353
0.0651697127937337, 0.4547169811320755
0.0733159268929504, 0.469811320754717
0.08083550913838124, 0.49245283018867925
0.08647519582245432, 0.5075471698113208
0.09148825065274156, 0.5301886792452826
0.08772845953002613, 0.5754716981132075
0.08083550913838124, 0.620754716981132
0.0733159268929504, 0.6509433962264151
0.07018276762402091, 0.6811320754716976
0.0576501305483029, 0.7377358490566035
0.05013054830287207, 0.7792452830188679
0.043237597911227166, 0.8018867924528301
0.03383812010443865, 0.828301886792453
0.026945169712793746, 0.8471698113207546
0.018172323759791123, 0.8924528301886792
0.013785900783289826, 0.9301886792452829
0.011279373368146217, 0.9830188679245282
0.011279373368146217, 1.0358490566037735
0.010652741514360312, 1.0962264150943395
0.010652741514360312, 1.141509433962264
0.010339425587467366, 1.2283018867924527


==> sources/results/pictures/profile-ref/mendez_profiles/d2_dash.dat <==
0.0028198433420365543, -1.4735849056603776
0.005326370757180121, -1.3867924528301891
0.008146214099216731, -1.318867924528302
0.01378590078328984, -1.235849056603774
0.02067885117493473, -1.1603773584905657
0.028825065274151462, -1.1000000000000005
0.03947780678851176, -1.0320754716981133
0.048250652741514355, -0.9867924528301888
0.057023498694517005, -0.9415094339622643
0.06642297650130552, -0.8962264150943398
0.07582245430809403, -0.8547169811320758
0.08522193211488249, -0.8094339622641509
0.09274151436031336, -0.7716981132075476
0.09963446475195825, -0.7377358490566039
0.10778067885117498, -0.6886792452830188
0.11467362924281987, -0.6471698113207545
0.11812010443864235, -0.6132075471698117
0.1209399477806789, -0.5716981132075474
0.12219321148825069, -0.5415094339622644
0.12156657963446482, -0.5113207547169814
0.11780678851174936, -0.4660377358490564
0.1102872062663186, -0.4245283018867929
0.0977545691906006, -0.3716981132075472
0.08647519582245433, -0.33018867924528283
0.0745691906005222, -0.29245283018867907
0.06078328981723241, -0.247169811320755
0.04574412532637073, -0.19433962264150972
0.037284595300261125, -0.15283018867924536
0.03070496083550911, -0.10754716981132129
0.02725848563968669, -0.07358490566037768
0.02537859007832899, -0.02075471698113196
0.025065274151436057, 0.039622641509434064
0.028825065274151462, 0.10377358490566024
0.035091383812010435, 0.15283018867924536
0.043237597911227166, 0.19056603773584868
0.05075718015665798, 0.2245283018867923
0.05890339425587465, 0.25094339622641515
0.06892950391644914, 0.2811320754716977
0.08020887728459536, 0.31509433962264133
0.09148825065274152, 0.3490566037735845
0.10151436031331595, 0.3867924528301887
0.11154046997389039, 0.4320754716981132
0.11780678851174936, 0.469811320754717
0.1209399477806789, 0.5
0.12219321148825069, 0.5301886792452826
0.1209399477806789, 0.5754716981132075
0.11780678851174936, 0.620754716981132
0.1102872062663186, 0.6735849056603773
0.10088772845953003, 0.7264150943396226
0.09211488250652744, 0.7792452830188679
0.08146214099216714, 0.8320754716981131
0.06830287206266322, 0.8924528301886792
0.05639686684073114, 0.9452830188679244
0.04574412532637073, 0.9981132075471697
0.028198433420365543, 1.0962264150943395
0.022558746736292434, 1.1452830188679246
0.014099216710182771, 1.232075471698113
0.009086161879895582, 1.3075471698113206
0.0059530026109660406, 1.3679245283018866
0.0034464751958224182, 1.4433962264150941
0.002506527415143567, 1.4962264150943396


==> sources/results/pictures/profile-ref/mendez_profiles/d2_line.dat <==
0.01315926892950392, -1.235849056603774
0.016292428198433406, -1.1830188679245284
0.016292428198433406, -1.1452830188679242
0.02067885117493473, -1.1075471698113208
0.024438642297650137, -1.084905660377359
0.02694516971279376, -1.054716981132076
0.03195822454308095, -1.0396226415094345
0.036344647519582274, -1.0207547169811324
0.0426109660574413, -1.0018867924528303
0.048877284595300274, -0.9943396226415091
0.05639686684073114, -0.9792452830188676
0.06328981723237598, -0.9528301886792461
0.06830287206266322, -0.9188679245283025
0.07394255874673628, -0.9000000000000004
0.07958224543080944, -0.8584905660377355
0.0783289817232376, -0.828301886792453
0.08208877284595306, -0.7905660377358497
0.08083550913838122, -0.7754716981132082
0.08459530026109668, -0.7452830188679247
0.08835509138381203, -0.7226415094339624
0.0871018276762402, -0.7000000000000002
0.08647519582245433, -0.6698113207547172
0.0871018276762402, -0.6471698113207545
0.0899216710182768, -0.6358490566037736
0.09242819843342043, -0.6245283018867931
0.09086161879895566, -0.6018867924528304
0.09211488250652744, -0.5716981132075474
0.08835509138381203, -0.5490566037735851
0.09023498694516974, -0.5113207547169814
0.09054830287206267, -0.4811320754716979
0.08522193211488249, -0.4660377358490564
0.07895561357702352, -0.4471698113207552
0.07613577023498697, -0.4207547169811323
0.0745691906005222, -0.39433962264150946
0.06704960835509144, -0.3603773584905663
0.06328981723237598, -0.34905660377358494
0.061409921671018275, -0.3264150943396227
0.05075718015665798, -0.3075471698113206
0.04386422976501303, -0.29622641509433967
0.03258485639686681, -0.2509433962264156
0.02631853785900784, -0.21698113207547198
0.023812010443864273, -0.20188679245283048
0.023812010443864273, -0.16415094339622627
0.021932114882506515, -0.13396226415094326
0.019425587467362948, -0.09622641509433993
0.01879895561357703, -0.04339622641509466
0.019425587467362948, -0.005660377358490454
0.019425587467362948, 0.039622641509434064
0.01879895561357703, 0.08490566037735814
0.01973890339425588, 0.1452830188679246
0.02067885117493473, 0.17547169811320762
0.023185378590078354, 0.2056603773584902
0.02694516971279376, 0.2433962264150944
0.03070496083550911, 0.2584905660377359
0.035718015665796354, 0.2811320754716977
0.04010443864229768, 0.2999999999999998
0.04637075718015665, 0.3226415094339621
0.05263707571801568, 0.3415094339622642
0.05765013054830287, 0.35660377358490525
0.06328981723237598, 0.37924528301886795
0.06892950391644914, 0.3981132075471696
0.0764490861618799, 0.4169811320754717
0.08146214099216714, 0.4320754716981128
0.08647519582245433, 0.4547169811320755
0.08960835509138382, 0.47735849056603774
0.08898172323759795, 0.5
0.09211488250652744, 0.5301886792452826
0.09023498694516974, 0.5528301886792453
0.09023498694516974, 0.5679245283018868
0.08772845953002611, 0.5981132075471693
0.08459530026109668, 0.6283018867924528
0.08678851174934726, 0.6509433962264151
0.08522193211488249, 0.6735849056603773
0.09054830287206267, 0.7037735849056603
0.08584856396866841, 0.7264150943396226
0.0871018276762402, 0.7641509433962264
0.08459530026109668, 0.7867924528301886
0.08020887728459536, 0.8018867924528301
0.07958224543080944, 0.8320754716981131
0.0745691906005222, 0.8622641509433961
0.07018276762402093, 0.8849056603773584
0.07018276762402093, 0.9226415094339622
0.06454308093994782, 0.9377358490566037
0.05577023498694522, 0.9679245283018867
0.04386422976501303, 0.990566037735849
0.04449086161879895, 1.0283018867924527
0.03822454308093998, 1.0584905660377357
0.03321148825065273, 1.0886792452830187
0.02757180156657968, 1.111320754716981
0.023185378590078354, 1.1490566037735848
0.01754569190600519, 1.2094339622641508
0.014725848563968691, 1.2471698113207546


==> sources/results/pictures/profile-ref/mendez_profiles/d3_dash.dat <==
0.03728459530026118, -1.4924528301886788
0.042297650130548314, -1.4320754716981137
0.04699738903394257, -1.3716981132075476
0.053263707571801544, -1.3037735849056613
0.05827676240208879, -1.2509433962264156
0.06360313315926902, -1.1905660377358487
0.06924281984334202, -1.1301886792452827
0.07613577023498697, -1.0622641509433963
0.08177545691906007, -1.0018867924528303
0.08866840731070502, -0.9377358490566046
0.094934725848564, -0.8660377358490567
0.09994778067885113, -0.8207547169811318
0.10370757180156653, -0.767924528301887
0.10872062663185378, -0.6849056603773587
0.11122715404699735, -0.6396226415094337
0.11373368146214102, -0.5943396226415096
0.11498694516971286, -0.5339622641509436
0.11498694516971286, -0.47358490566037714
0.11310704960835516, -0.41320754716981156
0.10997389033942562, -0.3603773584905663
0.10809399477806791, -0.3075471698113206
0.10621409921671021, -0.25471698113207575
0.10120104438642297, -0.22452830188679274
0.09900783289817228, -0.18679245283018897
0.09618798955613572, -0.141509433962264
0.09211488250652744, -0.08867924528301918
0.08866840731070502, -0.03584905660377391
0.08804177545691905, 0.03207547169811331
0.08804177545691905, 0.07735849056603739
0.09054830287206272, 0.1075471698113204
0.09180156657963445, 0.15283018867924536
0.09681462140992159, 0.19811320754716943
0.10057441253263699, 0.23584905660377364
0.10182767624020883, 0.28867924528301847
0.10746736292428194, 0.3188679245283019
0.10934725848563964, 0.3415094339622642
0.11185378590078332, 0.37924528301886795
0.11310704960835516, 0.42452830188679247
0.11436031331592689, 0.47735849056603774
0.11498694516971286, 0.5226415094339618
0.11436031331592689, 0.590566037735849
0.11122715404699735, 0.6433962264150943
0.10746736292428194, 0.7037735849056603
0.10433420365535251, 0.7566037735849056
0.09994778067885113, 0.8169811320754716
0.09681462140992159, 0.8547169811320754
0.09054830287206272, 0.9150943396226414
0.08490861618798962, 0.9754716981132074
0.07989556135770237, 1.0283018867924527
0.07488250652741513, 1.0735849056603772
0.06861618798955604, 1.141509433962264
0.06360313315926902, 1.194339622641509
0.058590078328981776, 1.2471698113207546
0.054203655352480395, 1.2999999999999998
0.046684073107049584, 1.3754716981132074
0.04167101827676234, 1.4358490566037736
0.037911227154047045, 1.4962264150943396


==> sources/results/pictures/profile-ref/mendez_profiles/d3_line.dat <==
0.06046997389033948, -1.2433962264150944
0.06297650130548305, -1.205660377358491
0.06297650130548305, -1.1754716981132072
0.06548302872062672, -1.1528301886792454
0.06924281984334202, -1.1226415094339623
0.07174934725848559, -1.09622641509434
0.07362924281984329, -1.0698113207547175
0.07613577023498697, -1.0433962264150942
0.0792689295039164, -0.9867924528301888
0.0773890339425587, -0.9490566037735855
0.08052219321148824, -0.9188679245283025
0.08428198433420364, -0.8698113207547173
0.08960835509138387, -0.8245283018867924
0.08678851174934732, -0.7905660377358497
0.08929503916449089, -0.7528301886792454
0.09305483028720629, -0.7377358490566039
0.09305483028720629, -0.7000000000000002
0.08992167101827675, -0.6849056603773587
0.08741514360313318, -0.6698113207547172
0.09117493472584859, -0.6471698113207545
0.094934725848564, -0.632075471698113
0.09618798955613572, -0.6018867924528304
0.09932114882506526, -0.5566037735849059
0.094934725848564, -0.5264150943396229
0.09305483028720629, -0.47735849056603774
0.08992167101827675, -0.45094339622641577
0.08929503916449089, -0.4207547169811323
0.09305483028720629, -0.39811320754717006
0.09117493472584859, -0.36792452830188704
0.08616187989556134, -0.3075471698113206
0.08741514360313318, -0.27358490566037785
0.08428198433420364, -0.23962264150943424
0.08177545691906007, -0.18679245283018897
0.07644908616187984, -0.14905660377358476
0.07519582245430811, -0.11886792452830175
0.07049608355091375, -0.08867924528301918
0.06798955613577018, -0.06603773584905692
0.06673629242819845, -0.028301886792453157
0.06830287206266317, -0.005660377358490454
0.06861618798955604, 0.03207547169811331
0.07174934725848559, 0.054716981132075126
0.0714360313315926, 0.09999999999999964
0.07018276762402087, 0.13773584905660385
0.07331592689295041, 0.18301886792452793
0.07770234986945168, 0.2245283018867923
0.08240208877284594, 0.27358490566037696
0.08240208877284594, 0.3188679245283019
0.08490861618798962, 0.3528301886792451
0.08772845953002617, 0.3754716981132078
0.08929503916449089, 0.42452830188679247
0.09180156657963445, 0.46226415094339623
0.09368146214099227, 0.4849056603773585
0.09242819843342043, 0.49999999999999956
0.09556135770234986, 0.5264150943396224
0.09368146214099227, 0.5528301886792453
0.09180156657963445, 0.590566037735849
0.09180156657963445, 0.620754716981132
0.09117493472584859, 0.6584905660377358
0.09242819843342043, 0.6886792452830184
0.08992167101827675, 0.7264150943396226
0.09180156657963445, 0.7490566037735849
0.08866840731070502, 0.7792452830188679
0.09242819843342043, 0.828301886792453
0.09618798955613572, 0.8547169811320754
0.09054830287206272, 0.8698113207547169
0.09180156657963445, 0.8924528301886792
0.08616187989556134, 0.9226415094339622
0.08490861618798962, 0.9528301886792452
0.07801566579634467, 1.0018867924528303
0.0792689295039164, 1.020754716981132
0.07613577023498697, 1.0660377358490565
0.0773890339425587, 1.0962264150943395
0.0792689295039164, 1.122641509433962
0.0792689295039164, 1.1490566037735848
0.07362924281984329, 1.1641509433962263
0.06986945169712788, 1.179245283018868
0.06736292428198432, 1.2094339622641508
0.06861618798955604, 1.2471698113207546


==> sources/results/pictures/profile-ref/mendez_profiles/d4_dash.dat <==
0.05765013054830287, -1.492462311557789
0.06172323759791121, -1.4321608040201008
0.06548302872062661, -1.3718592964824117
0.07018276762402087, -1.3153266331658289
0.07488250652741513, -1.2512562814070352
0.07864229765013053, -1.183417085427136
0.08114882506527413, -1.1231155778894468
0.08428198433420364, -1.0552763819095476
0.08741514360313313, -0.9874371859296476
0.08992167101827672, -0.9346733668341711
0.0933681462140992, -0.874371859296482
0.09493472584856397, -0.8065326633165828
0.09681462140992161, -0.7311557788944723
0.09806788511749345, -0.6708542713567835
0.09869451697127932, -0.6030150753768848
0.09838120104438638, -0.550251256281407
0.0990078328981723, -0.49748743718592925
0.09869451697127932, -0.44472361809045236
0.10151436031331587, -0.39949748743718594
0.10088772845953001, -0.3542713567839195
0.09869451697127932, -0.3090452261306531
0.09744125326370753, -0.27135678391959805
0.09618798955613575, -0.21859296482412072
0.0952480417754569, -0.16582914572864293
0.09305483028720626, -0.10552763819095512
0.09180156657963442, -0.06783919597989962
0.09368146214099218, -0.015075376884421843
0.09180156657963442, 0.022613065326633652
0.09054830287206264, 0.07537688442211055
0.09242819843342034, 0.12060301507537696
0.09368146214099218, 0.15075376884422154
0.09493472584856397, 0.1884422110552766
0.09806788511749345, 0.233668341708543
0.09994778067885116, 0.278894472361809
0.10245430809399478, 0.32412060301507584
0.10558746736292426, 0.37688442211055273
0.10182767624020886, 0.4070351758793973
0.09869451697127932, 0.4296482412060305
0.09869451697127932, 0.49748743718593014
0.09869451697127932, 0.5577889447236184
0.09869451697127932, 0.6180904522613067
0.09744125326370753, 0.6859296482412063
0.09744125326370753, 0.7311557788944727
0.09556135770234989, 0.791457286432161
0.09368146214099218, 0.8592964824120606
0.09054830287206264, 0.9195979899497493
0.08741514360313313, 0.9874371859296485
0.08553524804177545, 1.0402010050251258
0.08302872062663183, 1.0929648241206036
0.07864229765013053, 1.168341708542714
0.07676240208877283, 1.2286432160804024
0.07300261096605742, 1.2814070351758795
0.06924281984334202, 1.3341708542713573
0.06485639686684072, 1.3869346733668344
0.06172323759791121, 1.432160804020101
0.05827676240208876, 1.4849246231155782


==> sources/results/pictures/profile-ref/mendez_profiles/d4_line.dat <==
0.07550913838120102, -1.2361809045226133
0.07300261096605742, -1.1758793969849242
0.07331592689295036, -1.141959798994975
0.07676240208877283, -1.1155778894472368
0.07864229765013053, -1.0703517587939704
0.07926892950391642, -1.0402010050251258
0.07707571801566579, -1.0025125628140703
0.08052219321148821, -0.9685929648241203
0.08334203655352479, -0.9195979899497493
0.08334203655352479, -0.8969849246231156
0.08052219321148821, -0.874371859296482
0.08365535248041775, -0.8442211055276383
0.08741514360313313, -0.8140703517587937
0.08929503916449086, -0.7763819095477391
0.08804177545691902, -0.7462311557788945
0.08616187989556132, -0.7236180904522613
0.08992167101827672, -0.6934673366834172
0.09242819843342034, -0.6633165829145726
0.09054830287206264, -0.6407035175879394
0.08741514360313313, -0.6105527638190957
0.08710182767624017, -0.5804020100502512
0.08992167101827672, -0.5238693467336684
0.08772845953002609, -0.4824120603015074
0.08804177545691902, -0.45226130653266283
0.09054830287206264, -0.42211055276381915
0.08741514360313313, -0.39949748743718594
0.08804177545691902, -0.37688442211055273
0.08616187989556132, -0.3542713567839195
0.088355091383812, -0.3203517587939695
0.08553524804177545, -0.30150753768844174
0.08678851174934724, -0.2788944723618094
0.08302872062663183, -0.2525125628140703
0.08271540469973887, -0.21859296482412072
0.08553524804177542, -0.19974874371859297
0.08365535248041775, -0.18090452261306522
0.08302872062663183, -0.11306532663316515
0.08146214099216709, -0.08291457286432147
0.08177545691906002, -0.045226130653266416
0.07926892950391645, -0.02638190954773867
0.08177545691906002, 4.440892098500626e-16
0.08365535248041775, 0.030150753768844574
0.08365535248041775, 0.06783919597989918
0.08428198433420364, 0.10552763819095468
0.08428198433420364, 0.12814070351758788
0.08490861618798953, 0.1771356783919602
0.08240208877284594, 0.19974874371859297
0.08428198433420364, 0.233668341708543
0.08741514360313313, 0.2562814070351762
0.08741514360313313, 0.30904522613065355
0.08741514360313313, 0.3391959798994977
0.08866840731070494, 0.37688442211055273
0.08490861618798953, 0.4221105527638196
0.08804177545691902, 0.45979899497487464
0.08992167101827672, 0.47487437185929693
0.08992167101827672, 0.512562814070352
0.08741514360313313, 0.5427135678391961
0.08616187989556132, 0.5653266331658293
0.08804177545691902, 0.5954773869346739
0.08992167101827672, 0.6180904522613067
0.08490861618798953, 0.6482412060301512
0.08428198433420364, 0.6783919597989954
0.08678851174934724, 0.7010050251256281
0.08741514360313313, 0.7386934673366836
0.08428198433420364, 0.7763819095477387
0.08678851174934724, 0.8065326633165832
0.08866840731070494, 0.8291457286432165
0.08804177545691902, 0.8743718592964824
0.08678851174934724, 0.8969849246231161
0.088355091383812, 0.9271356783919602
0.08804177545691902, 0.9723618090452266
0.08428198433420364, 1.0025125628140708
0.08114882506527413, 1.0251256281407035
0.08083550913838117, 1.0929648241206036
0.08240208877284594, 1.1231155778894473
0.08428198433420364, 1.1381909547738696
0.08083550913838117, 1.175879396984925
0.08114882506527413, 1.2211055276381912
0.07926892950391642, 1.2437185929648245


==> sources/results/pictures/profile-ref/mendez_profiles/d5_dash.dat <==
0.06656250000000002, -1.4773869346733663
0.06843750000000004, -1.417085427135679
0.0703125, -1.3793969849246235
0.07156250000000003, -1.334170854271357
0.07343749999999999, -1.2663316582914579
0.07593749999999999, -1.2060301507537687
0.07750000000000001, -1.1381909547738687
0.0784375, -1.0703517587939704
0.07906250000000004, -1.0100502512562812
0.07906250000000004, -0.9572864321608039
0.07968750000000002, -0.8894472361809047
0.08031250000000001, -0.8216080402010046
0.0809375, -0.7613065326633168
0.08218750000000002, -0.6859296482412058
0.08281250000000001, -0.6105527638190957
0.08156250000000004, -0.5653266331658293
0.08031250000000001, -0.5276381909547738
0.0784375, -0.44472361809045236
0.07906250000000004, -0.39949748743718594
0.07906250000000004, -0.33919597989949724
0.0784375, -0.26381909547738713
0.0778125, -0.20351758793969843
0.07656249999999998, -0.16582914572864293
0.07468750000000002, -0.11306532663316515
0.07343749999999999, -0.045226130653266416
0.0728125, 0.015075376884422287
0.07218749999999996, 0.08291457286432147
0.07437499999999997, 0.14321608040201017
0.0778125, 0.17336683417085474
0.07906250000000004, 0.21859296482412072
0.07906250000000004, 0.3015075376884422
0.07718750000000002, 0.3693467336683418
0.0753125, 0.44472361809045236
0.07468750000000002, 0.48994974874371877
0.07656249999999998, 0.5276381909547738
0.08031250000000001, 0.5577889447236184
0.08218750000000002, 0.5954773869346739
0.08218750000000002, 0.6557788944723622
0.08156250000000004, 0.7500000000000004
0.08031250000000001, 0.8065326633165832
0.07968750000000002, 0.8517587939698497
0.07968750000000002, 0.9195979899497493
0.07906250000000004, 0.9572864321608043
0.07906250000000004, 1.0100502512562817
0.07906250000000004, 1.062814070351759
0.0778125, 1.1155778894472363
0.07656249999999998, 1.175879396984925
0.07437499999999997, 1.2512562814070356
0.07218749999999996, 1.319095477386935
0.06968750000000001, 1.3869346733668344
0.0678125, 1.4472361809045229
0.06593749999999998, 1.5000000000000004


==> sources/results/pictures/profile-ref/mendez_profiles/d5_line.dat <==
0.07906250000000004, -1.2512562814070352
0.078125, -1.2135678391959797
0.07906250000000004, -1.1683417085427132
0.08156250000000004, -1.1306532663316577
0.08156250000000004, -1.0854271356783922
0.08531250000000001, -1.0477386934673367
0.08218750000000002, -1.0100502512562812
0.07906250000000004, -0.9798994974874367
0.0784375, -0.9572864321608039
0.08031250000000001, -0.9233668341708547
0.08437500000000003, -0.8969849246231156
0.08218750000000002, -0.8592964824120601
0.07906250000000004, -0.8366834170854274
0.0784375, -0.8065326633165828
0.080625, -0.78391959798995
0.0809375, -0.7537688442211055
0.07906250000000004, -0.7236180904522613
0.08031250000000001, -0.6859296482412058
0.07906250000000004, -0.6482412060301503
0.0784375, -0.6180904522613062
0.08156250000000004, -0.5879396984924625
0.08343750000000005, -0.5427135678391961
0.08343750000000005, -0.5125628140703515
0.08031250000000001, -0.4824120603015074
0.0809375, -0.44472361809045236
0.08156250000000004, -0.39949748743718594
0.07968750000000002, -0.3693467336683418
0.07937500000000003, -0.3354271356783918
0.0809375, -0.28643216080401945
0.08218750000000002, -0.22613065326633164
0.0784375, -0.18090452261306522
0.0784375, -0.1356783919597988
0.0778125, -0.09045226130653283
0.0784375, -0.07537688442211055
0.07718750000000002, -0.03015075376884413
0.0784375, 0.04522613065326686
0.07656249999999998, 0.09045226130653283
0.07718750000000002, 0.11306532663316604
0.07718750000000002, 0.16582914572864338
0.0753125, 0.21859296482412072
0.07656249999999998, 0.27135678391959805
0.07656249999999998, 0.32412060301507584
0.07718750000000002, 0.3618090452261309
0.07750000000000001, 0.4296482412060305
0.07968750000000002, 0.47487437185929693
0.08218750000000002, 0.5201005025125629
0.08031250000000001, 0.5577889447236184
0.07968750000000002, 0.6293969849246235
0.08218750000000002, 0.6746231155778899
0.07906250000000004, 0.7236180904522618
0.07656249999999998, 0.7763819095477387
0.07718750000000002, 0.8140703517587942
0.0778125, 0.8743718592964824
0.07656249999999998, 0.904522613065327
0.0778125, 0.949748743718593
0.08125000000000004, 0.9723618090452266
0.08031250000000001, 1.017587939698493
0.08281250000000001, 1.0402010050251258
0.08031250000000001, 1.0703517587939704
0.08218750000000002, 1.0929648241206036
0.08031250000000001, 1.1231155778894473
0.08156250000000004, 1.145728643216081
0.07968750000000002, 1.175879396984925
0.0809375, 1.2361809045226133


==> sources/results/pictures/profile-ref/mendez_profiles/e1_dash.dat <==
5.014181760658071, -1.4709864603481617
4.977977536976982, -1.3897485493230173
4.9788412560310045, -1.320116054158607
4.979776951672862, -1.2446808510638294
4.980424740963378, -1.1924564796905224
4.981360436605235, -1.1170212765957444
4.982296132247092, -1.0415860735009668
5.0202277940362245, -0.983558994197292
4.946739697856519, -0.9081237911025144
4.8359677291782015, -0.8384912959381041
4.576060270505416, -0.7920696324951639
4.130021355690896, -0.7514506769825919
3.7209064304358135, -0.7340425531914887
3.2747235624456215, -0.7050290135396517
2.865680613778374, -0.6818181818181817
2.4193537926125117, -0.6644100580270789
1.935815075535869, -0.6470019342359765
1.5639840227794028, -0.6237911025145069
1.1549410741121564, -0.6005802707930363
0.7086862295341296, -0.5773694390715667
0.37421102586411337, -0.5425531914893615
0.33735901289250947, -0.5135396518375241
0.560918294708534, -0.49032882011605405
1.0077489519892424, -0.46711798839458396
1.3800838408605545, -0.44970986460348117
1.93847820928577, -0.4323017408123788
2.3852368899786436, -0.4148936170212765
2.906347385905243, -0.4032882011605414
3.3158221940995007, -0.39168278529980594
3.725368978881593, -0.3742746615087036
4.172127659574467, -0.35686653771760124
4.61903029344301, -0.32785299806576385
4.917373250019772, -0.2756286266924559
4.9926607608953555, -0.20599613152804608
4.993524479949378, -0.13636363636363624
4.994316222415564, -0.07253384912959371
4.995251918057421, 0.0029013539651843168
5.033399509610059, 0.07833655705996145
4.996979356165466, 0.142166344294004
5.035054971130269, 0.21179883945841382
5.1849102270030825, 0.29303675048355915
5.483037253816339, 0.3278529980657643
5.929939887684884, 0.3568665377176017
6.376698568377756, 0.37427466150870403
6.823457249070629, 0.3916827852998068
7.232932057264887, 0.40328820116054187
7.679618761369926, 0.4148936170212769
8.163661314561416, 0.43810444874274657
8.535924226844891, 0.4497098646034816
8.945399035039149, 0.46131528046421666
9.392229692319859, 0.48452611218568675
9.54122122913865, 0.4961315280464218
9.690356719133113, 0.5193423597678919
9.61629281025073, 0.5483558994197293
9.31895752590366, 0.5773694390715667
9.132970022937592, 0.5831721470019344
8.909842600648577, 0.5947775628626695
8.723999050858179, 0.612185686653772
8.35209602151388, 0.6295938104448744
7.9801210155817435, 0.6411992263056094
7.4966542750929355, 0.6644100580270793
7.124823222336469, 0.6876208897485494
6.60414458593688, 0.7108317214700195
6.195173613857469, 0.7398452611218569
5.823414537688838, 0.7688588007736945
5.451655461520207, 0.7978723404255319
5.154608083524477, 0.8500967117988396
5.043836114846159, 0.9197292069632494
5.044771810488016, 0.9951644100580272
5.045491576366367, 1.0531914893617023
5.0093593292731144, 1.1402321083172147
5.047290991062247, 1.1982591876208897
5.011014790793323, 1.2736943907156675
5.012022463023015, 1.3549323017408124
5.0127422289013674, 1.4129593810444874
5.013605947955388, 1.4825918762088974


==> sources/results/pictures/profile-ref/mendez_profiles/e1_line.dat <==
4.9793450921458495, -1.2794970986460346
4.979776951672862, -1.2446808510638294
4.980208811199872, -1.2098646034816247
4.980640670726884, -1.1750483558994191
4.981144506841729, -1.1344294003868471
4.981576366368741, -1.099613152804642
4.982080202483586, -1.0589941972920691
4.982440085422762, -1.0299806576402322
5.02015581744839, -0.9893617021276593
4.983447757652455, -0.9487427466150868
4.984023570355135, -0.9023210831721467
4.984815312821323, -0.8384912959381041
4.985679031875345, -0.7688588007736943
4.91161512299296, -0.7398452611218569
4.83747923752274, -0.7166344294003864
4.800483271375463, -0.699226305609284
4.651923594083681, -0.6760154738878139
4.428796171794667, -0.6644100580270789
4.1685288301827095, -0.6470019342359765
3.833837696749188, -0.6295938104448742
3.4620786205805567, -0.6005802707930363
3.27623507079016, -0.583172147001934
3.016039705766036, -0.5599613152804639
2.792840306889185, -0.5541586073500961
2.458221150043502, -0.5309477756286265
2.1978818318437066, -0.5193423597678914
1.974754409554694, -0.5077369439071564
1.9005465474966385, -0.49032882011605405
1.9007624772601437, -0.4729206963249517
2.161389701811278, -0.46131528046421666
2.3848050304516324, -0.44970986460348117
2.794279838645889, -0.4381044487427461
3.129330855018586, -0.4264990328820115
3.5015217907142278, -0.4206963249516438
3.910996598908487, -0.40909090909090917
4.39496717551214, -0.39168278529980594
4.767230087795617, -0.38007736943907133
4.9163655777900805, -0.35686653771760124
4.991293205726488, -0.3162475822050288
4.99215692478051, -0.24661508704061896
4.993092620422368, -0.17117988394584138
4.994316222415564, -0.07253384912959371
5.032031954441192, -0.03191489361702082
4.995467847820927, 0.020309477756286665
4.996115637111443, 0.07253384912959415
4.996475520050619, 0.10154738878143155
5.034191252076247, 0.142166344294004
5.034767064778928, 0.18858800773694417
4.997915051807323, 0.21760154738878157
5.035558807245114, 0.2524177949709867
4.999066677212686, 0.3104448742746615
5.0367104326504775, 0.34526112185686664
5.074354188088267, 0.3800773694390718
5.18627778217195, 0.40328820116054187
5.372625168077193, 0.42649903288201196
5.633252392628331, 0.43810444874274657
5.9683034090010265, 0.4497098646034816
6.377778217195284, 0.46131528046421666
6.787181048801707, 0.46711798839458396
7.0478082733528415, 0.47872340425531945
7.457283081547099, 0.49032882011605405
7.717910306098234, 0.5019342359767895
7.9786814838250395, 0.5251450676982592
7.755841967887368, 0.5599613152804643
7.867333702444037, 0.5483558994197293
7.829617970418412, 0.5077369439071568
7.5327865221861865, 0.5773694390715667
7.27237522739856, 0.5831721470019344
7.08653167760816, 0.6005802707930368
6.863332278731311, 0.6063829787234043
6.751912520762475, 0.6237911025145069
6.454433283239735, 0.6411992263056094
6.194093965039941, 0.6528046421663445
5.933826623427982, 0.670212765957447
5.747911097049751, 0.6818181818181819
5.487571778849955, 0.6934235976789169
5.264516333148777, 0.7108317214700195
5.153312504943444, 0.7456479690522244
5.042108676738114, 0.7804642166344293
5.042972395792137, 0.8500967117988396
5.006336312584037, 0.8965183752417798
5.007128055050225, 0.9603481624758221
5.008063750692082, 1.0357833655705997
5.008999446333939, 1.1112185686653773
5.009935141975796, 1.1866537717601549
5.010582931266312, 1.2388781431334626


==> sources/results/pictures/profile-ref/mendez_profiles/e2_dash.dat <==
4.994999999999997, -1.5116054158607355
4.994999999999997, -1.4709864603481626
4.994999999999997, -1.3781431334622831
4.994999999999997, -1.3143133462282406
4.95792592592592, -1.2388781431334626
4.883777777777773, -1.186653771760155
4.8467037037036995, -1.1518375241779504
4.772555555555552, -1.1112185686653775
4.6613333333333316, -1.0880077369439078
4.550111111111107, -1.0531914893617023
4.438888888888886, -1.0299806576402326
4.2535185185185185, -0.9951644100580275
4.142296296296294, -0.9777562862669251
3.919851851851849, -0.94294003868472
3.586185185185183, -0.9023210831721471
3.2154444444444437, -0.8500967117988396
2.8076296296296306, -0.8094777562862676
2.473962962962961, -0.774661508704062
2.029074074074071, -0.7282398452611218
1.6583333333333314, -0.6876208897485498
1.3617407407407391, -0.647001934235977
1.2505185185185148, -0.6295938104448746
1.1022222222222204, -0.6063829787234045
0.9909999999999997, -0.5831721470019349
0.9539259259259225, -0.542553191489362
0.9168518518518489, -0.5135396518375246
1.0651481481481468, -0.47872340425531945
1.2134444444444412, -0.4613152804642171
1.4358888888888863, -0.43230174081237926
1.6212592592592578, -0.42069632495164466
1.9178518518518501, -0.39748549323017457
2.066148148148148, -0.3858800773694391
2.325666666666663, -0.36266924564796943
2.473962962962961, -0.3510638297872344
2.6964074074074027, -0.3394584139264998
2.8817777777777778, -0.3278529980657643
3.141296296296293, -0.31624758220502924
3.289592592592591, -0.2988394584139269
3.5491111111111096, -0.2930367504835596
3.7344814814814775, -0.26982591876208906
3.956925925925926, -0.2524177949709867
4.142296296296294, -0.24081237911025166
4.327666666666666, -0.21760154738878157
4.513037037037034, -0.20019342359767922
4.6613333333333316, -0.17117988394584183
4.772555555555552, -0.15377176015473903
4.883777777777773, -0.11315280464216704
4.95792592592592, -0.0841392649903292
5.032074074074071, -0.03191489361702171
5.069148148148145, 0.03191489361702082
5.143296296296295, 0.1015473887814311
5.29159259259259, 0.16537717601547364
5.625259259259256, 0.21760154738878112
5.995999999999995, 0.25241779497098626
6.440888888888889, 0.28143133462282366
6.848703703703702, 0.3104448742746615
7.256518518518515, 0.32785299806576385
7.664333333333332, 0.35686653771760124
8.146296296296292, 0.3916827852998064
8.479962962962958, 0.4264990328820115
8.8507037037037, 0.4613152804642162
9.036074074074072, 0.5135396518375241
9.036074074074072, 0.5483558994197288
8.961925925925925, 0.5773694390715665
8.8507037037037, 0.6121856866537716
8.702407407407406, 0.6353965183752415
8.554111111111105, 0.6586073500967116
8.368740740740737, 0.6760154738878141
8.109222222222218, 0.7050290135396517
7.7755555555555524, 0.7514506769825915
7.367740740740736, 0.7920696324951642
6.996999999999996, 0.8268858800773693
6.626259259259257, 0.867504835589942
6.255518518518514, 0.9197292069632492
5.921851851851848, 0.9661508704061894
5.662333333333329, 1.0125725338491296
5.402814814814814, 1.0705996131528046
5.180370370370369, 1.1402321083172144
5.106222222222222, 1.1982591876208895
5.032074074074071, 1.2736943907156673
4.994999999999997, 1.3375241779497096
5.032074074074071, 1.4129593810444872
4.994999999999997, 1.488394584139265


==> sources/results/pictures/profile-ref/mendez_profiles/e2_line.dat <==
4.994999999999997, -1.233075435203094
4.994999999999997, -1.189555125725334
4.994999999999997, -1.1344294003868383
4.994999999999997, -1.0793036750483425
5.013537037037036, -1.0502901353965024
4.994999999999997, -1.018375241779479
4.865240740740727, -0.9951644100580066
4.735481481481457, -0.966150870406167
4.994999999999997, -1.2359767891682778
4.6613333333333316, -0.9342359767891684
4.513037037037023, -0.8965183752417767
4.6613333333333316, -0.9313346228239845
4.401814814814813, -0.8733075435203097
4.290592592592592, -0.8442940038684723
4.142296296296294, -0.8210831721470022
3.8827777777777754, -0.7978723404255326
3.8827777777777754, -0.7804642166344298
3.697407407407404, -0.7630560928433274
3.5491111111111096, -0.7456479690522251
3.697407407407404, -0.7282398452611218
3.474962962962959, -0.7166344294003872
3.2154444444444437, -0.7108317214700195
2.955925925925925, -0.6992263056092849
3.1042222222222193, -0.6818181818181825
2.9188518518518514, -0.6644100580270793
2.585185185185182, -0.6528046421663447
2.177370370370369, -0.6295938104448746
1.9178518518518501, -0.6121856866537718
1.695407407407405, -0.6005802707930372
1.8066296296296294, -0.5773694390715671
1.8066296296296294, -0.5657640232108316
1.8807777777777765, -0.554158607350097
1.7695555555555558, -0.5309477756286269
1.8066296296296294, -0.5135396518375246
1.8066296296296294, -0.4961315280464218
1.8066296296296294, -0.47872340425531945
1.5841851851851843, -0.4497098646034816
1.9919999999999973, -0.42069632495164466
2.3998148148148104, -0.4032882011605423
2.73348148148148, -0.3916827852998068
3.1042222222222193, -0.3800773694390718
3.4008148148148116, -0.3742746615087045
3.697407407407404, -0.36266924564796943
4.031074074074073, -0.3510638297872344
4.327666666666666, -0.3278529980657643
4.550111111111107, -0.31044487427466194
4.772555555555552, -0.2814313346228241
4.95792592592592, -0.2524177949709867
4.994999999999997, -0.22920696324951706
4.994999999999997, -0.19439071566731192
5.032074074074071, -0.1363636363636367
5.032074074074071, -0.0899419729206965
5.032074074074071, -0.03191489361702171
4.994999999999997, 0.04352030947775587
4.994999999999997, 0.1131528046421657
4.994999999999997, 0.18278529980657598
5.032074074074071, 0.20599613152804608
5.069148148148145, 0.24081237911025122
5.143296296296295, 0.2698259187620886
5.254518518518516, 0.298839458413926
5.402814814814814, 0.3104448742746615
5.551111111111108, 0.32785299806576385
5.73648148148148, 0.3394584139264989
5.9589259259259215, 0.3452611218568662
6.4779629629629625, 0.3742746615087036
6.959925925925923, 0.3974854932301737
7.47896296296296, 0.4264990328820115
7.886777777777777, 0.44390715667311387
8.109222222222218, 0.4497098646034816
8.702407407407406, 0.478723404255319
8.73948148148148, 0.5019342359767891
8.40581481481481, 0.4613152804642162
8.442888888888884, 0.536750483558994
8.22044444444444, 0.5541586073500964
8.22044444444444, 0.5831721470019342
7.960925925925924, 0.5889748549323015
7.8497037037037, 0.6063829787234039
7.960925925925924, 0.6237911025145066
8.072148148148145, 0.629593810444874
7.886777777777777, 0.6470019342359767
7.627259259259258, 0.6586073500967116
7.4418888888888866, 0.6702127659574466
7.256518518518515, 0.6934235976789165
7.145296296296294, 0.7340425531914891
6.848703703703702, 0.7398452611218567
6.4779629629629625, 0.7630560928433268
6.107222222222219, 0.7688588007736941
5.921851851851848, 0.7804642166344291
5.73648148148148, 0.8036750483558992
5.810629629629627, 0.8326885880077366
5.699407407407406, 0.8791102514506768
5.402814814814814, 0.9197292069632492
5.2174444444444426, 0.9603481624758219
5.180370370370369, 0.9951644100580268
4.994999999999997, 1.029980657640232
5.032074074074071, 1.0705996131528046
4.994999999999997, 1.1170212765957444
5.032074074074071, 1.1750483558994194
4.994999999999997, 1.2504835589941972


==> sources/results/pictures/profile-ref/mendez_profiles/e3_dash.dat <==
4.492639405204471, -1.4651837524177953
4.343791821561339, -1.4013539651837528
4.194944237918222, -1.331721470019343
3.971672862453538, -1.2562862669245654
3.822825278810413, -1.2040618955512579
3.6367657992565086, -1.1402321083172153
3.3762825278810453, -1.08220502901354
3.1530111524163615, -1.0125725338491298
2.8925278810408983, -0.9545454545454546
2.6692565055762145, -0.890715667311412
2.4459851301115236, -0.8326885880077373
2.222713754646847, -0.774661508704062
1.9994423791821632, -0.7050290135396522
1.8878066914498177, -0.6411992263056097
1.7761710037174723, -0.5773694390715671
1.664535315985134, -0.5077369439071568
1.7389591078066928, -0.438104448742747
1.8878066914498177, -0.3858800773694391
2.1110780669145015, -0.3278529980657643
2.48319702602231, -0.2814313346228241
2.8181040892193394, -0.22920696324951706
3.1530111524163615, -0.19439071566731192
3.5623420074349497, -0.14796905222437173
3.8600371747211923, -0.11315280464216704
4.30657992565056, -0.07253384912959415
4.678698884758369, -0.03191489361702171
5.013605947955391, 0.014506769825918475
5.385724907063199, 0.04932301740812317
5.7950557620817875, 0.08994197292069606
6.129962825278817, 0.1189555125725339
6.464869888475839, 0.17117988394584094
6.874200743494427, 0.20019342359767878
7.246319702602236, 0.25241779497098626
7.5440148698884855, 0.298839458413926
7.916133828996287, 0.33365570599613115
8.102193308550191, 0.3974854932301737
8.288252788104096, 0.4555125725338489
8.288252788104096, 0.536750483558994
8.17661710037175, 0.6005802707930366
8.027769516728632, 0.6702127659574466
7.878921933085508, 0.7398452611218567
7.692862453531603, 0.7920696324951642
7.395167286245361, 0.8617021276595742
7.17189591078067, 0.9197292069632492
6.985836431226765, 0.983558994197292
6.762565055762082, 1.0357833655705992
6.539293680297405, 1.0938104448742743
6.2788104089219345, 1.1634429400386845
6.09275092936803, 1.2214700193423595
5.906691449814126, 1.2794970986460346
5.757843866171008, 1.3491295938104446
5.571784386617111, 1.4245647969052222
5.422936802973979, 1.4825918762088972


==> sources/results/pictures/profile-ref/mendez_profiles/e3_line.dat <==
4.455427509293685, -1.2446808510638299
4.418215613382898, -1.2330754352030948
4.232156133829001, -1.2040618955512579
4.232156133829001, -1.1576402321083177
4.00888475836431, -1.1228239845261125
3.748401486988854, -1.0996131528046424
3.7856133828996335, -1.08220502901354
3.673977695167288, -1.05899419729207
3.4134944237918248, -1.0183752417794971
3.0785873605948026, -0.9893617021276602
2.8925278810408983, -0.9603481624758223
3.0041635687732438, -0.9139264990328826
3.190223048327141, -0.8791102514506774
2.9297397769516706, -0.8558994197292074
2.780892193308553, -0.8210831721470022
2.632044609665428, -0.8036750483558999
2.632044609665428, -0.7804642166344298
2.8553159851301118, -0.7572533849129597
2.8925278810408983, -0.7456479690522251
2.8181040892193394, -0.6992263056092849
2.5948327137546485, -0.6760154738878144
2.4087732342007513, -0.647001934235977
2.2599256505576193, -0.6237911025145073
2.148289962825281, -0.6005802707930372
2.3343494423791853, -0.5773694390715671
2.222713754646847, -0.5483558994197293
1.9994423791821632, -0.5251450676982596
1.8505947955390312, -0.5019342359767891
1.664535315985134, -0.4613152804642171
1.9622304832713766, -0.438104448742747
2.222713754646847, -0.43230174081237926
2.148289962825281, -0.4148936170212769
1.9250185873606043, -0.39748549323017457
2.0366542750929355, -0.3742746615087045
2.5204089219330896, -0.3510638297872344
2.632044609665428, -0.3394584139264998
2.4087732342007513, -0.3278529980657643
2.632044609665428, -0.3046421663442942
2.8925278810408983, -0.2814313346228241
3.0785873605948026, -0.2524177949709867
3.1530111524163615, -0.20599613152804652
3.4134944237918248, -0.17698259187620957
3.748401486988854, -0.1363636363636367
4.00888475836431, -0.10154738878143155
4.00888475836431, -0.06673114119922685
4.157732342007442, -0.043520309477756314
4.529851301115244, -0.020309477756286665
4.901970260223052, -0.0029013539651843168
5.125241635687736, 0.026112185686653522
5.3113011152416405, 0.04932301740812317
5.497360594795538, 0.1073500967117984
5.683420074349442, 0.14216634429400354
6.09275092936803, 0.17698259187620868
6.39044609665428, 0.19439071566731103
6.762565055762082, 0.22340425531914887
6.985836431226765, 0.24081237911025122
7.060260223048331, 0.27562862669245636
7.134684014869897, 0.30464216634429375
7.357955390334574, 0.3220502901353961
7.581226765799258, 0.3452611218568662
7.655650557620817, 0.38007736943907133
7.990557620817846, 0.3974854932301737
8.027769516728632, 0.4264990328820115
7.916133828996287, 0.4555125725338489
8.027769516728632, 0.5193423597678914
8.13940520446097, 0.5483558994197288
7.73007434944239, 0.594777562862669
7.916133828996287, 0.5773694390715665
7.878921933085508, 0.6179883945841391
8.027769516728632, 0.6237911025145066
7.804498141263949, 0.652804642166344
7.655650557620817, 0.6992263056092842
7.5440148698884855, 0.7340425531914891
7.5440148698884855, 0.7572533849129592
7.357955390334574, 0.7978723404255317
7.4695910780669195, 0.8268858800773693
7.17189591078067, 0.8442940038684719
6.985836431226765, 0.8791102514506768
7.097472118959111, 0.8907156673114116
6.874200743494427, 0.9197292069632492
6.762565055762082, 0.9429400386847193
6.167174721189596, 1.0067698259187619
6.2788104089219345, 1.0357833655705992
6.204386617100376, 1.0705996131528046
6.129962825278817, 1.1054158607350095
6.09275092936803, 1.1344294003868471
5.906691449814126, 1.146034816247582
6.018327137546471, 1.180851063829787
5.981115241635692, 1.1982591876208895
5.7950557620817875, 1.2330754352030946
5.720631970260229, 1.2446808510638296


==> sources/results/pictures/profile-ref/mendez_profiles/e4_dash.dat <==
4.008884758364312, -1.465250965250965
3.89724907063197, -1.3957528957528957
3.785613382899628, -1.3378378378378377
3.636765799256505, -1.2741312741312738
3.487918215613382, -1.198841698841699
3.3390706319702605, -1.1467181467181469
3.153011152416358, -1.083011583011583
2.9669516728624536, -1.0077220077220073
2.8553159851301118, -0.9382239382239379
2.743680297397768, -0.8745173745173744
2.7064684014869886, -0.8050193050193051
2.5948327137546467, -0.7413127413127416
2.5576208178438655, -0.66023166023166
2.5948327137546467, -0.5965250965250966
2.632044609665428, -0.5154440154440154
2.780892193308551, -0.4517374517374515
3.0785873605947955, -0.43436293436293427
3.2274349442379187, -0.42277992277992293
3.1902230483271374, -0.3996138996138998
3.153011152416358, -0.3416988416988418
3.2274349442379187, -0.2779922779922779
3.4507063197026024, -0.21428571428571397
3.8600371747211906, -0.16795366795366773
4.120520446096654, -0.12162162162162193
4.4554275092936795, -0.07528957528957525
4.790334572490707, -0.017374517374517673
5.013605947955391, 0.03474903474903446
5.274089219330854, 0.10424710424710426
5.4973605947955395, 0.1447876447876446
5.906691449814126, 0.1853281853281854
6.2415985130111515, 0.23745173745173753
6.464869888475835, 0.28957528957528966
6.688141263940521, 0.3648648648648649
6.948624535315984, 0.41698841698841704
7.246319702602229, 0.4575289575289574
7.3579553903345705, 0.5386100386100385
7.39516728624535, 0.6023166023166022
7.39516728624535, 0.6776061776061775
7.39516728624535, 0.7471042471042468
7.320743494423791, 0.8166023166023166
7.246319702602229, 0.8745173745173744
7.097472118959107, 0.9498069498069499
6.985836431226764, 1.0077220077220077
6.836988847583642, 1.077220077220077
6.688141263940521, 1.135135135135135
6.539293680297396, 1.2046332046332047
6.353234200743493, 1.2799227799227797
6.20438661710037, 1.3436293436293434
6.09275092936803, 1.413127413127413
5.943903345724907, 1.471042471042471


==> sources/results/pictures/profile-ref/mendez_profiles/e4_line.dat <==
3.785613382899628, -1.2451737451737448
3.7111895910780675, -1.2162162162162162
3.6739776951672845, -1.193050193050193
3.7111895910780675, -1.1698841698841695
3.7111895910780675, -1.1525096525096523
3.636765799256505, -1.140926640926641
3.525130111524163, -1.1293436293436292
3.3390706319702605, -1.1177606177606174
3.2274349442379187, -1.1003861003861002
3.115799256505575, -1.083011583011583
3.2274349442379187, -1.0656370656370653
3.264646840148698, -1.054054054054054
3.264646840148698, -1.0366795366795367
3.153011152416358, -1.019305019305019
3.004163568773235, -1.0077220077220073
2.892527881040891, -0.9903474903474905
2.892527881040891, -0.9787644787644787
3.004163568773235, -0.9671814671814674
3.0785873605947955, -0.9498069498069497
3.1902230483271374, -0.9382239382239379
3.153011152416358, -0.9150579150579152
3.0413754646840143, -0.8918918918918917
2.892527881040891, -0.8745173745173744
2.743680297397768, -0.8571428571428572
2.6692565055762074, -0.8513513513513509
2.7064684014869886, -0.8339768339768336
2.780892193308551, -0.810810810810811
2.892527881040891, -0.7876447876447874
2.9297397769516724, -0.7760617760617761
2.8181040892193305, -0.7644787644787643
2.743680297397768, -0.7355212355212353
2.743680297397768, -0.7123552123552122
2.8553159851301118, -0.6949806949806949
2.9297397769516724, -0.6833976833976836
3.004163568773235, -0.66023166023166
2.892527881040891, -0.6312741312741315
2.743680297397768, -0.6081081081081079
2.7064684014869886, -0.5791505791505793
2.7064684014869886, -0.5559845559845558
2.7064684014869886, -0.5154440154440154
2.7064684014869886, -0.5038610038610036
2.5948327137546467, -0.4691119691119692
2.5948327137546467, -0.4517374517374515
2.6692565055762074, -0.43436293436293427
2.5948327137546467, -0.4054054054054057
2.780892193308551, -0.38223938223938214
2.8553159851301118, -0.3474903474903477
3.1902230483271374, -0.3069498069498069
3.153011152416358, -0.2779922779922779
3.2274349442379187, -0.25482625482625476
3.413494423791821, -0.22007722007721986
3.4507063197026024, -0.1911196911196913
3.599553903345724, -0.17374517374517406
3.8600371747211906, -0.1505791505791505
3.785613382899628, -0.12162162162162193
3.89724907063197, -0.09845559845559837
4.1949442379182145, -0.08687258687258703
4.4182156133829, -0.07528957528957525
4.492639405204461, -0.05791505791505758
4.4554275092936795, -0.02316602316602312
4.52985130111524, -0.02316602316602312
4.678698884758363, 0.005791505791505891
4.864758364312268, 0.017374517374517673
5.088029739776951, 0.04633204633204624
5.4973605947955395, 0.0694980694980698
5.60899628252788, 0.08687258687258703
5.720631970260223, 0.10424710424710426
6.2415985130111515, 0.1563706563706564
6.613717472118957, 0.1853281853281854
6.836988847583642, 0.22586872586872575
6.948624535315984, 0.25482625482625476
6.985836431226764, 0.28957528957528966
7.171895910780668, 0.32432432432432456
7.39516728624535, 0.359073359073359
7.3579553903345705, 0.3938223938223939
7.283531598513008, 0.42277992277992293
7.544014869888475, 0.44594594594594605
7.39516728624535, 0.43436293436293427
7.469591078066916, 0.4575289575289574
7.469591078066916, 0.47490347490347506
7.544014869888475, 0.5038610038610036
7.730074349442376, 0.5154440154440154
7.804498141263942, 0.5212355212355211
7.692862453531596, 0.5444015444015442
7.692862453531596, 0.5733590733590732
7.655650557620817, 0.5907335907335907
7.730074349442376, 0.6254826254826253
7.506802973977695, 0.631274131274131
7.39516728624535, 0.6428571428571428
7.469591078066916, 0.6660231660231661
7.581226765799254, 0.6833976833976834
7.692862453531596, 0.7065637065637065
7.618438661710037, 0.7355212355212355
7.692862453531596, 0.7471042471042468
7.618438661710037, 0.7586872586872586
7.767286245353159, 0.7702702702702702
7.730074349442376, 0.7934362934362933
7.581226765799254, 0.8166023166023166
7.469591078066916, 0.8339768339768341
7.320743494423791, 0.8745173745173744
7.209107806691449, 0.9266409266409266
7.283531598513008, 0.9382239382239381
7.1346840148698885, 0.9613899613899612
6.985836431226764, 0.9729729729729728
7.060260223048328, 0.9845559845559846
6.948624535315984, 1.0308880308880306
7.023048327137545, 1.048262548262548
6.911412639405203, 1.0714285714285714
6.985836431226764, 1.0945945945945945
6.613717472118957, 1.135135135135135
6.539293680297396, 1.1640926640926639
6.539293680297396, 1.1756756756756757
6.650929368029738, 1.222007722007722
6.576505576208177, 1.245173745173745


==> sources/results/pictures/profile-ref/mendez_profiles/e5_dash.dat <==
3.8222494661077278, -1.4767891682785295
3.6724661868227457, -1.4013539651837523
3.597034722771493, -1.3201160541586074
3.558887131218853, -1.2446808510638294
3.520811516254053, -1.1750483558994196
3.482807877877086, -1.111218568665377
3.444660286324442, -1.0357833655706
3.4437965672704216, -0.9661508704061892
3.4057209523056216, -0.8965183752417794
3.404929209839434, -0.8326885880077368
3.4412054101083562, -0.7572533849129597
3.4775535869651186, -0.6876208897485494
3.551113659732657, -0.6179883945841391
3.5881096258799303, -0.6005802707930368
3.43890215929763, -0.5715667311411989
3.21548683065728, -0.5599613152804639
3.215054971130268, -0.5251450676982592
3.251906984101872, -0.4961315280464218
3.3258269398085893, -0.4555125725338489
3.436886814838246, -0.40909090909090917
3.5480906430435795, -0.37427466150870403
3.6594384244245823, -0.3510638297872344
3.770642252629912, -0.31624758220502924
3.9191299533338615, -0.2872340425531914
4.104829549948587, -0.258220502901354
4.179037412006643, -0.24081237911025166
4.327165229771413, -0.18278529980657643
4.549572886182077, -0.11315280464216615
4.734984576445463, -0.06092843326885866
5.031959977853358, -0.0029013539651834286
5.217443644704577, 0.04352030947775587
5.328215613382898, 0.1131528046421666
5.439059558649053, 0.17698259187620868
5.4754077355058115, 0.24661508704061896
5.549543620976031, 0.26982591876208906
5.660675472593532, 0.3104448742746615
5.734811358063748, 0.3336557059961316
5.808659337182629, 0.3800773694390718
5.808299454243453, 0.40909090909090917
5.882147433362331, 0.4555125725338489
5.993063355216325, 0.5135396518375241
6.029987344775762, 0.536750483558994
6.252826860713441, 0.5715667311411989
6.4016024677687255, 0.5773694390715667
6.4013145614173865, 0.6005802707930366
6.43809459780115, 0.6353965183752417
6.511654670568689, 0.7050290135396517
6.510862928102501, 0.7688588007736943
6.5105030451633255, 0.7978723404255317
6.547067151783594, 0.8500967117988394
6.546131456141737, 0.925531914893617
6.508127817764766, 0.9893617021276595
6.470052202799966, 1.0589941972920693
6.431904611247326, 1.134429400386847
6.393900972870362, 1.1982591876208895
6.393037253816342, 1.2678916827852997
6.280609823617809, 1.331721470019342
6.242462232065176, 1.4071566731141196
6.12981887210314, 1.4883945841392647


==> sources/results/pictures/profile-ref/mendez_profiles/e5_line.dat <==
3.559031084394526, -1.256286266924565
3.447107490310838, -1.2330754352030948
3.558383295104008, -1.2040618955512574
3.5578074824013264, -1.1576402321083172
3.445883888317642, -1.1344294003868467
3.48259194811358, -1.0938104448742747
3.4821600885865713, -1.0589941972920696
3.3701645179150503, -1.0299806576402322
3.406872577710981, -0.9893617021276597
3.2948050304516343, -0.9545454545454546
3.2943731709246222, -0.9197292069632499
3.256729415486827, -0.8849129593810443
3.330577394605708, -0.8384912959381041
3.25579371984497, -0.8094777562862672
3.181082021672072, -0.7862669245647966
3.329569722376018, -0.7572533849129597
3.626617100371746, -0.7050290135396517
3.6633251601676804, -0.6644100580270793
3.625681404729889, -0.6295938104448746
3.737101162698721, -0.6121856866537718
3.7366693031717126, -0.5773694390715671
3.6989535711460846, -0.5367504835589942
3.661453768883966, -0.5135396518375241
3.698377758443403, -0.49032882011605405
3.9211452977932453, -0.4497098646034816
4.1070608241714766, -0.43810444874274657
4.143768883967411, -0.3974854932301737
4.255260618524083, -0.3858800773694391
4.143337024440399, -0.362669245647969
4.068553349679664, -0.3336557059961316
4.291536818793006, -0.3104448742746615
4.328676738115952, -0.3046421663442942
4.328460808352446, -0.2872340425531914
4.216465237680929, -0.258220502901354
4.3275970892984255, -0.21760154738878112
4.439016847267261, -0.20019342359767878
4.364449102270026, -0.18858800773694417
4.289665427509291, -0.15957446808510634
4.252165625247173, -0.1363636363636367
4.437865221861898, -0.10735009671179885
4.698060586886022, -0.08413926499032875
4.846548287589968, -0.055125725338490916
4.9576081626196284, -0.008704061895551618
5.031456141738509, 0.03771760154738857
5.217011785177565, 0.07833655705996145
5.402495452028788, 0.1247582205029012
5.66233093411374, 0.17698259187620868
5.810674681642013, 0.21760154738878157
6.033658150755354, 0.24081237911025166
6.144646049197181, 0.2930367504835587
6.2927738669619515, 0.35106382978723394
6.3294819267578895, 0.3916827852998064
6.477825674286166, 0.4323017408123788
6.6263133749901115, 0.4613152804642162
6.43946215297002, 0.5251450676982592
6.662229692319858, 0.5657640232108316
6.736221624614412, 0.6005802707930366
6.475090563948427, 0.652804642166344
6.363310923040412, 0.6644100580270793
6.437518785098469, 0.6818181818181817
6.511438740805183, 0.7224371373307543
6.6599984180969685, 0.7456479690522242
6.5478588942497815, 0.7862669245647969
6.509927232460644, 0.8442940038684719
6.695626829075376, 0.8733075435203093
6.881398402277938, 0.8965183752417794
6.732046982519972, 0.9371373307543518
6.7315431464051265, 0.9777562862669245
6.656903424820058, 0.9951644100580268
6.582119750059324, 1.0241779497098644
6.5071201455350725, 1.0705996131528046
6.470124179387803, 1.0531914893617018
6.655463893063356, 1.1112185686653768
6.691884046507948, 1.1750483558994196
6.654384244245826, 1.1982591876208895
6.467820928577076, 1.2388781431334621

